The Bolocam Galactic Plane Survey IV: 1.1 and 0.35 mm Dust Continuum Emission in the Galactic Center Region

The Bolocam Galactic Plane Survey (BGPS) data for a six square degree region of the Galactic plane containing the Galactic center is analyzed and compared to infrared and radio continuum data. The BGPS 1.1 mm emission consists of clumps interconnected by a network of fainter filaments surrounding cavities, a few of which are filled with diffuse near-IR emission indicating the presence of warm dust or with radio continuum characteristic of HII regions or supernova remnants. New 350 {\mu}m images of the environments of the two brightest regions, Sgr A and B, are presented. Sgr B2 is the brightest mm-emitting clump in the Central Molecular Zone and may be forming the closest analog to a super star cluster in the Galaxy. The Central Molecular Zone (CMZ) contains the highest concentration of mm and sub-mm emitting dense clumps in the Galaxy. Most 1.1 mm features at positive longitudes are seen in silhouette against the 3.6 to 24 {\mu}m background observed by the Spitzer Space Telescope. However, only a few clumps at negative longitudes are seen in absorption, confirming the hypothesis that positive longitude clumps in the CMZ tend to be on the near-side of the Galactic center, consistent with the suspected orientation of the central bar in our Galaxy. Some 1.1 mm cloud surfaces are seen in emission at 8 {\mu}m, presumably due to polycyclic aromatic hydrocarbons (PAHs). A ~0.2\degree (~30 pc) diameter cavity and infrared bubble between l \approx 0.0\degree and 0.2\degree surrounds the Arches and Quintuplet clusters and Sgr A. The bubble contains several clumpy dust filaments that point toward Sgr A\ast; its potential role in their formation is explored. [abstract truncated]

==> Response_to_referee.txt <==
I am re-submitting the manuscript entitled 

``The Bolocam Galactic Plane Survey:  $\lambda$ = 1.1 and 0.35 mm
  Dust Continuum  Emission in the Galactic Center Region''

  by John Bally and the BGPS team.

  Manuscript #: 334340

Please note the change in the title in response to the referee's request.

We have considered all of the referees comments and I enclose detailed 
responses below.

The paper now contains 22 Figures and three tables.  
Table 3 is to be published only in the electronic version.  

All figures should be printed in greyscale in the paper
version of the manuscript.  (The grey-sacle versions are called
f##.eps. They should be printed in color in the electronic version.  

This response has taken a long time because we had to carefully review 
the calibration strategy and performance of the V1.0 pipeline used to 
reduce  Bolocam data.  Details of this review are presented in a companion
paper by James Aguirre et al. entitled "The Bolocam Galactic Plane 
Survey: Survey Description and Data Reduction" which has also been
resubmitted to the Astrophysical Journal Supplements.  The results of
this review are briefly commented on in the Observations section. 

As described in the text, several direct comparisons with published
mm-continuum measurements, and comparison with our own SHARC-2
350 micron data indicates that the BGPS fluxes are low by about 30%.
In this manuscript, as well as the other companion papers, we have 
applied an empirically determined multiplicative factor of 1.5 to
the V1.0 pipeline data products in order to enable comparison with
these other data.   

As discussed in the Aguirre et al. manuscript, the nature of this 
discrepancy remains unclear. We spent about 6 months carefully 
reviewing our calibration strategy and evaluated the performance 
of the V1.0 pipeline using both real data from other projects such 
as the "cores-to-disks" (c2d) project by M. Enoch (2008, ApJ, 684, 1240).  
We have also use Herschel 500 micron image as input `fake data' 
combined with actual observations of the sky with Bolocam, converted 
the two data sets into a "time-stream" and reduced the data with 
the V1.0 pipeline. The pipeline recovered between 90 and 100% of 
the flux in the input data for both the Enoch et al. Perseus data 
and the Hershel data.   Thus, BGPS is self-consistent with other
Bolcoam results, but inconsistent with IRAM MAMBO and SEST data.
It is also too low-in comparison with CSO SHARC-2 and Herschel. 
However, we feel it is now important to publish our results.

Please send all correspondence regarding this manuscript
to me at John.Bally@colorado.edu.

Regards,

John Bally
University of Colorado, Boulder


------------------------------------------------------------
Report on the manuscript with Ref.#: "ApJ/334340"

"The Bolocam Galactic Plane Survey: Dust Continuum Emission in the Galactic
Center Region"

by John Bally et al.
------------------------------------------------------------

1. In the paper, the length of the analysis and number of figures somewhat
contrast with the weakness of the discussion. In its current form the paper
better fits in ApJ Supplement Series. 

  We agree that the paper could be published in the ApJ Supplements.

The authors could probably cut some of
the descriptive parts, take out some of the redundant figures, and
enhance results from present Bolocam and SHARC-II observations (both in
the text and in figures). Please clarify what new results sub-millimeter 
data bring to our current knowledge of the Galactic center region
(e.g.Yusef-Zadeh et al. 2009). A schematic figure outlining the
region geometry with the various names and acronyms used throughout the
textwould help the reader.

   This paper presents 2 new data sets; 1.1 mm Bolocam and 350 micron
   SHARC-II data.   These data are compared to a variety of other data
   sets as indicated in the second to the last paragraph in Section 1.
   We have added text in various places that clarify which results
   emerge from BGPS (Bolocam and SHARC-II), and which emerge from 
   comparison of BGPS with other data sets.

   The figures have been re-drafted to to emphasize the BGPS results.
   In figures showing other data sets (Spitzer, VLA), we have 
   superimposed the BGPS data as contours to facilitate comparisons.

   We have added a new figure that shows a "face-on" cartoon of the 
   Galactic center region to illustrate the x1 and x2 orbits, the locations
   of various major cloud complexes, and to clarify the discussion.

   We have added two new figures (Figs 13 and 16) which present 
   ratio maps of the 350 / 1100 micron fluxes. The dust temperatures 
   based on these ratios are presented for selected clumps under the 
   assumption that the power-law index of the dust emissivity is 2.0, 
   which for most clumps gives reasonable ratios and dust temperatures.

   A new sub-section has been added (Section 2.2) that describes
   how the ratio maps, dust temperatures, and emissivity were
   calculated.  

   In Section 3, several paragraphs have been inserted describing 
   the results of dust temperature and emissivity estimates for 
   the regions containing Sgr A and Sgr B2.

   Some of the figures have been re-ordereed.  Specifically, the Sgr B2
   figures that were in Appendix 1 have been moved into the main
   text where Sgr B2 is discussed.  
  

2. There is confusion between the data sets presented here for the 1st time
and those which are already published and only used for comparison.

  In the last paragraphs of the Introduction (Sect. 1), we have clearly
  indicated that the new data presented here are the 1.1 and 0.35 mm
  Bolocam and SHARC-II data sets.  These are compared with Spitzer and
  20 cm radio continuum in the analysis.

  We have re-made most of the Figures to clearly indicate that this paper
  is based on 1.1 and 0.35 mm BGPS data and that the other data sets such
  as Spitzer and VLA are ancillary.  Specifically, we have replaced many of
  the RGB color figures based on ancillary data with figures showing the
  ancillary data with the BGPS 1.1 (or 0.35) mm data superimposed as 
  contour maps.   This display method facilitates comparison of the various
  tracers.

- SHARC-II observations are part of present paper but are not acknowledged
in its title. They should be better introduced in Sect. 2 (frequency,
observation conditions, sensitivity to fluxes and size-scale...) and
analyzed inSect. 3 (compact and extended sources identification).

  The title has been changed to reflect our inclusion of 350 micron
  SHARC-2 data.   Text has been added to the observing section to better
  describe the SHARC-2 data.   However, the 350 micron observations 
  represent only a small fraction of the observational effort, and only 
  cover a small portion of the sky compared to the much more complete
  Bolocam observations.   Thus, this part of the discussion is kept short.
   

- CO data have already been published by Bally et al. (1987, 1988) and are
barely used in present analysis. Could the authors check if Figs. 3 and 4
are necessary?

  In our experience, most readers are not familiar with Bania's Clump 2
  and its remarkable kinematics.  Figs. 3.and 4 are intended to set the
  context for the discussion by illustrating the confined location and
  large velocity extent of Bania's Clump 2 and its relation to the CMZ.
  Although these Fig 4 is based on old data, it is a new cut through
  the data that has not been published before. 

- Spitzer/IRAC images published in Arendt et al. (2008) are shown in 1/4 of
the figures. Is it necessary/useful to put such emphasis on this data set?

  We intend to only show BW figures in the paper version.  Thus, several 
  of the figures which show Bolocam superimposed on Spitzer (such as Fig 2)
  are now shown as grey-scale images with BGPS contours superimposed. 

  Additionally, we have replaced several of the 8 micron images 
  from Arendt (2008) with the 24 micron MIPS-SCAN images from 
  Yusef-Zadeh (2009).

- In contrast, Spitzer/MIPS images arelargely discussed throughout the
paper but not illustrated with afigure. It should be done to help the
reader.

  We have used the 24 micron images instead of the 8 micron images in 
  two of the Figures.  For the larger-field versions, the 8 micron 
  images work better to illustrate our points, and we have retained 
  these.
  
- Could the authors compare present results with images taken with LABOCA
as part of the ATLASGAL survey?

  The LABOCA results are not yet (to our knowledge) available in 
  FITS format (the ATLASGAL data has not yet been publicly released),
  making a quantitative comparison difficult.  However, qualitatively, the
  LABOCA results are similar to the BGPS 1.1 results.  Although LABOCA 870
  micron data has nearly a factor of 2 better angular resolution than our
  1.1 mm results, the images are qualitatively similar and support the
  analysis presented here.  A paragraph referring to ATLASGAL has been 
  added at the end of Section 3. before the start of Section 3.1.

3. The analysis of Bolocam and Sharc II data should be improved and better
illustrated.
-Could the authors recall the basis of the Bolocat watershed
algorithm? Fig.6 should pinpoint extracted sources and could underline many
more filaments.


  This is discussed in the companion paper by Rosolowsky et al. and we do
  not wish to take the space to re-discuss this method here as it would
  greatly increase the length of the text.  The Rosolowsky paper is cited
  at the appropriate places so the reader can go to that reference for 
  a detailed description of the algorithm.


- Could the authors make a more precise comparison ofBolocam and SHARC-II
images? How different are the cloud structuresthey are sensitive to in
terms of size-scale, density, temperature, ...?

  This has been done with improved figures and better discussion of the 
  parameters (resolution, sensitivity) of the SHARC data.

-The authors should be less sharp when comparing gas and dust tracers ofthe
column density. They should add that dust tracers also have inherent
uncertainties related to our rough knowledge of dust emissivity and
continuum contamination by molecular lines and free-free emission.

  As discussed in the companion paper by Aguirre et al., line contamination
  of the BGPS 1.1 mm data is only a few percent.    In the wort case, 
  Sgr B2, it may amount to about 20%, less than our estimated calibration
  uncertainty.  There may also be some contamination by free-free emission
  in the regions of the Arches cluster as is now noted in the text.

  Contamination by free-free emission is much less severe.  In the worst 
  known case in the sky, the Orion Bar, f-f emission accounts for about 
  30% of the flux.  Severe contamination would only occur in the Galactic 
  center in ultra-compact HII regions.  However, such objects tend to be 
  only a few arc-seconds in diameter.  In all BGPS clumps, such emission 
  is beam diluted and completely overwhelmed by the larger-angular scale 
  dust continuum.   Comparison of the 20 cm radio continuum shown in 
  Figure 11 shows that radio continuum and 1.1 mm continuum emission is 
  not correlated, supporting the argument that there is little contamination 
  of the 1.1 mm fluxes by free-free emission.  This point is now made in 
  the Introduction. 


4. The authors have built mass spectra and warn the reader against possible
biases. It would be useful to plot the mass spectra derived from fluxes
measured in various apertures, from massesestimated with different
assumptions for the temperature, and possibly from the 2 different
sub-millimeter tracers (1.1 mm and 350 microns)presented here.

  This has been done by presenting 4 different mass spectra using two different 
  apertures as well as different assumptions about the dust temperature.
  See Figures 5 through 8 and associated discussion.



Minor comments:
- Please note that both ground-based and satellite observations are
high-pass filtering the cloud structure.

  Noted in text.

- Please acknowledge the use of the CSO telescope and give references for
the SHARC-II instrument and data reduction package.

  Done

- It is strange to refer to the singular isothermal sphere when assuming a
r-2 density gradient in the Galactic center.

  An r^{-2} density profile is the singular isothermal sphere .. it gives
  rise to a flat rotation curve.  

- The Quintuplet cluster is not easily located in figures when it is only
marked with a "Q".

  Its location ins now marked on several figures.

- It would help the reader to read physical scales rather than angular
sizes in the Analysis.

  We have added physical scales assuming a distance of 8.5 kpc.

- Figure 6 presents the 1 mm and not 1 micron image (typo).

   Fixed.


==> Response_to_referee_2.txt <==
I am re-submitting the manuscript entitled 

``The Bolocam Galactic Plane Survey:  $\lambda$ = 1.1 and 0.35 mm
  Dust Continuum  Emission in the Galactic Center Region''

  by John Bally and the BGPS team.

  Manuscript #: 334340

The paper contains 22 Figures and three tables.  
Table 3 is to be published only in the electronic version.  

We have responded to all of the remaining concerns as detailed below.

1. Could the authors mention that the dust emissivity may also 
depend onthe metallicity and thus be larger in the Galactic 
center region?

   A short paragraph describing this effect has been inserted after
   paragraph 2 in Section 2.1.  However, due to the spatial filtering
   effects of BGPS, and large uncertainties inherent in the estimation
   of masses using spectral lines, it is not at present possible to 
   determine clump masses with sufficient precision to detect a difference
   in the dust properties.

2. There may be inconsistencies between the total mass measured byBOLOCAM,
the total molecular mass, and the ratio (%) of these masses.The authors
should seriously countercheck these numbers given in page 19 of Section
3.1. If there is no inconsistency, the text should beclarified: weren't the
masses measured within the same volume? or wasn't the 1.5 multiplicative
factor applied? ...

   The referee was correct ... the numbers given in the last two 
   paragraphs were not scaled by the scaling factor of 1.5 (except
   the second value where the scaling was explicitly mentioned). 
   This has been corrected.  

   The reason the BGPS total masses are still lower is due to the
   spatial filtering inherent in Bolocam observations - this data
   filters out extended emission on scales larger than about 5';  
   such filtering is NOT present in the single-dish spectral line 
   data.  This is now discussed more completely at the end of 
   Section 3.1.

3. There are a fewtypos in the added sections:
page 12: lpbes --> lobes
page 13:$f=0.5$) --> $f=0.5$
page 16/17: such Figures 9 --> such asFigures 9
page 30: Srg A --> Sgr A
Figure 9 1 micron --> 1mm

Fixed.


==> Table3.txt <==

         Table 3:  Masses derived from Bolocat V1.0 clump catalog.  Bolocat V1.0 fluxes have been scaled by a factor 1.5.
------------------------------------------------------------------------------------------------------------------------------------------
Bolocat    long      lat       RA        DEC      M(40")   N_40(H2)  n_40(H2) M(Bolocat) r(Bolocat)  N_r(H2)  n_r(H2)  M(120")  M(grad T)
  (#)      (deg)    (deg)   (J2000)    (J2000)     (Mo)     (cm^-2)   (cm^-3)      (Mo)   (arc sec)   (cm^-2)   (cm^(-3)  (Mo)     (Mo)

                                                 |  <-----------------          Assuming T = 20 K         ------------------>  | <- grad(T)
------------------------------------------------------------------------------------------------------------------------------------------

     1     0.000     0.057   266.349   -28.906     269.6   5.7E+21    1660.5     946.4      38.4   2.0E+22     826.8    1434.5      99.3
     2     0.004     0.277   266.138   -28.788     292.3   6.2E+21    1800.3    1983.6      79.6   4.2E+22     193.7    1410.4     137.0
     3     0.006    -0.135   266.540   -29.001     312.2   6.6E+21    1922.7    2002.0      82.1   4.2E+22     178.3    1975.1     112.9
     4     0.010     0.157   266.258   -28.846     861.3   1.8E+22    5304.9    5037.0      81.4   1.1E+23     459.8    3310.2     364.7
     5     0.016    -0.017   266.431   -28.931    1755.1   3.7E+22   10810.8   15522.4      93.2   3.3E+23     945.7    8845.2     588.0
     6     0.018    -0.431   266.837   -29.144     114.9   2.4E+21     707.9     217.1      33.0   4.6E+21     297.7     271.0      56.2
     7     0.020     0.033   266.385   -28.902    1172.0   2.5E+22    7218.8    8606.9      77.2   1.8E+23     922.9    6892.9     425.0
     8     0.020    -0.051   266.467   -28.946    1620.4   3.4E+22    9980.5    9038.2      62.3   1.9E+23    1841.8    8159.9     540.3
     9     0.022     0.251   266.174   -28.786     140.5   3.0E+21     865.2     367.5      33.0   7.8E+21     503.9     614.4      64.8
    10     0.034    -0.437   266.852   -29.134      89.4   1.9E+21     550.6     157.5      33.0   3.3E+21     216.0     254.0      43.9
    11     0.042     0.205   266.230   -28.793     512.2   1.1E+22    3155.0    3708.9      69.6   7.9E+22     542.1    3047.7     229.1
    12     0.044    -0.133   266.561   -28.968     202.9   4.3E+21    1249.8     881.1      45.4   1.9E+22     463.4    1078.3      76.8
    13     0.044    -0.285   266.710   -29.047     112.1   2.4E+21     690.4     219.9      33.0   4.7E+21     301.6     848.5      49.7
    14     0.046     0.111   266.324   -28.839     462.6   9.8E+21    2849.1    2596.5      63.7   5.5E+22     494.8    1990.7     189.9
    15     0.046    -0.041   266.472   -28.918     661.2   1.4E+22    4072.6    4556.0      66.7   9.7E+22     758.3    4760.3     235.8
    16     0.046    -0.297   266.723   -29.051     158.9   3.4E+21     978.8     681.1      49.4   1.4E+22     278.5     739.2      71.1
    17     0.048     0.065   266.370   -28.861     194.4   4.1E+21    1197.3     268.2      33.0   5.7E+21     367.7    1902.7      76.0
    18     0.052     0.027   266.410   -28.878    1840.3   3.9E+22   11335.1   11501.4      78.8   2.4E+23    1159.1    8585.6     694.5
    19     0.052    -0.159   266.591   -28.974     151.8   3.2E+21     935.1     465.4      33.4   9.9E+21     617.7     949.2      59.7
    20     0.054    -0.209   266.641   -28.999    1228.7   2.6E+22    7568.4    8167.0      80.3   1.7E+23     776.9    5796.1     510.1
    21     0.066     0.209   266.241   -28.771     441.3   9.4E+21    2718.0    2639.1      66.0   5.6E+22     452.3    2548.3     199.6
    22     0.066    -0.079   266.521   -28.921    3127.2   6.6E+22   19261.9   22670.7      78.7   4.8E+23    2296.2   15943.9    1171.4
    23     0.068     0.241   266.211   -28.752     134.8   2.9E+21     830.3     482.4      36.8   1.0E+22     477.0     526.4      62.4
    24     0.070     0.175   266.276   -28.785     688.2   1.5E+22    4238.7    6891.5      94.4   1.5E+23     404.1    3840.9     303.6
    25     0.070    -0.037   266.483   -28.896     410.1   8.7E+21    2525.7    1661.5      43.1   3.5E+22    1024.7    2240.4     153.6
    26     0.070    -0.177   266.619   -28.968     190.1   4.0E+21    1171.1     749.2      36.6   1.6E+22     750.5    1017.3      77.5
    27     0.072     0.047   266.402   -28.850     874.0   1.9E+22    5383.5    5967.8      80.2   1.3E+23     570.5    4536.1     345.0
    28     0.072    -0.263   266.705   -29.011     235.5   5.0E+21    1450.8    1242.9      60.6   2.6E+22     275.6    1030.1     103.7
    29     0.078    -0.147   266.595   -28.946     410.1   8.7E+21    2525.7    1826.1      48.5   3.9E+22     786.3    2067.3     164.0
    30     0.092     0.167   266.297   -28.771     479.6   1.0E+22    2954.0    1596.2      40.6   3.4E+22    1172.7    3625.2     212.6
    31     0.094     0.073   266.390   -28.818     560.5   1.2E+22    3452.1    3730.2      75.4   7.9E+22     428.3    4442.5     231.3
    32     0.094    -0.109   266.567   -28.912     659.8   1.4E+22    4063.9    2488.7      39.0   5.3E+22    2075.3    3741.6     262.1
    33     0.094    -0.235   266.690   -28.978     147.6   3.1E+21     908.9     418.6      35.0   8.9E+21     479.8     760.5      64.3
    34     0.096     0.251   266.218   -28.723     113.5   2.4E+21     699.2     388.8      35.9   8.2E+21     415.4     618.6      53.4
    35     0.098     0.073   266.392   -28.814     567.5   1.2E+22    3495.8    2124.0      24.8   4.5E+22    6886.9    4324.7     235.1
    36     0.098    -0.163   266.622   -28.937     688.2   1.5E+22    4238.7    1804.8      32.5   3.8E+22    2583.5    2156.7     284.6
    37     0.100    -0.133   266.594   -28.920     595.9   1.3E+22    3670.6    2151.0      41.8   4.6E+22    1454.4    3457.8     241.9
    38     0.104    -0.005   266.472   -28.850    1819.0   3.9E+22   11204.1    8841.0      65.8   1.9E+23    1532.7   11336.8     725.2
    39     0.106    -0.085   266.551   -28.890    2846.3   6.0E+22   17531.5   19273.9      75.6   4.1E+23    2200.7   14045.4    1136.9
    40     0.108     0.195   266.279   -28.742     154.7   3.3E+21     952.6     333.4      33.0   7.1E+21     457.2     858.4      70.5
    41     0.110     0.001   266.469   -28.842    2053.1   4.4E+22   12646.1   13835.4      86.3   2.9E+23    1061.1   11037.4     826.9
    42     0.116     0.145   266.333   -28.762     793.1   1.7E+22    4885.4    8467.8     112.5   1.8E+23     292.7    4526.2     350.8
    43     0.118     0.085   266.392   -28.791     752.0   1.6E+22    4631.9    5501.0      78.1   1.2E+23     569.9    4062.2     319.9
    44     0.118    -0.471   266.935   -29.079     170.3   3.6E+21    1048.7     346.2      33.0   7.3E+21     474.7     373.2      86.5
    45     0.120    -0.213   266.684   -28.944     217.1   4.6E+21    1337.1     305.1      33.0   6.5E+21     418.3    1045.7      94.7
    46     0.120    -0.221   266.692   -28.948     221.3   4.7E+21    1363.4    1583.5      68.9   3.4E+22     238.6    1384.8      97.1
    47     0.120    -0.513   266.978   -29.099     190.1   4.0E+21    1171.1     185.9      33.0   3.9E+21     254.9     842.8      98.5
    48     0.122    -0.113   266.588   -28.891     787.5   1.7E+22    4850.4    5559.1      73.4   1.2E+23     693.6    3601.1     324.4
    49     0.124     0.263   266.223   -28.693     174.5   3.7E+21    1075.0    1030.1      62.1   2.2E+22     211.5     761.9      83.5
    50     0.124    -0.503   266.970   -29.091     244.0   5.2E+21    1503.2     750.6      34.1   1.6E+22     933.6    1044.3     125.9
    51     0.126     0.175   266.309   -28.737     197.2   4.2E+21    1214.8     466.8      17.8   9.9E+21    4106.2     899.6      89.5
    52     0.128    -0.205   266.681   -28.933     112.1   2.4E+21     690.4     461.1      47.4   9.8E+21     214.0     761.9      48.9
    53     0.136    -0.221   266.702   -28.935     163.2   3.5E+21    1005.0     479.6      44.6   1.0E+22     265.7    1000.3      72.3
    54     0.136    -0.491   266.966   -29.074     158.9   3.4E+21     978.8     306.5      19.5   6.5E+21    2039.8     642.7      81.7
    55     0.138    -0.135   266.619   -28.888     503.7   1.1E+22    3102.5    1966.6      43.1   4.2E+22    1210.3    2424.9     213.2
    56     0.140     0.021   266.468   -28.806    1672.8   3.5E+22   10303.9   15932.5      99.2   3.4E+23     804.2    9970.4     703.2
    57     0.140    -0.085   266.571   -28.861    1621.8   3.4E+22    9989.3   10044.2      64.0   2.1E+23    1891.6   10078.2     675.9
    58     0.140    -0.287   266.768   -28.965     127.7   2.7E+21     786.6     296.5      24.4   6.3E+21    1009.6     481.0      59.1
    59     0.146     0.279   266.220   -28.666      75.2   1.6E+21     463.2     127.7      33.0   2.7E+21     175.1     461.1      36.6
    60     0.152    -0.183   266.674   -28.901     102.2   2.2E+21     629.2     241.2      15.1   5.1E+21    3424.9     420.0      44.8
    61     0.156    -0.091   266.586   -28.850    1468.5   3.1E+22    9045.4   10459.9      87.6   2.2E+23     767.5    9442.6     623.8
    62     0.162    -0.039   266.539   -28.818     903.8   1.9E+22    5567.1    5641.4      65.5   1.2E+23     990.1    4272.2     384.5
    63     0.164     0.079   266.425   -28.755     627.1   1.3E+22    3862.9    3469.1      56.6   7.4E+22     942.8    3463.5     276.3
    64     0.166    -0.447   266.940   -29.026     790.3   1.7E+22    4867.9    3984.2      66.8   8.4E+22     658.9    2718.6     401.1
    65     0.170     0.149   266.361   -28.713     141.9   3.0E+21     874.0     539.2      41.2   1.1E+22     379.1     679.6      65.0
    66     0.170    -0.137   266.640   -28.862     140.5   3.0E+21     865.2     286.6      33.0   6.1E+21     393.0     228.4      61.3
    67     0.170    -0.195   266.696   -28.892     140.5   3.0E+21     865.2     655.5      53.0   1.4E+22     216.6     706.6      62.9
    68     0.174    -0.293   266.794   -28.939     151.8   3.2E+21     935.1     885.4      70.0   1.9E+22     127.3     784.6      71.6
    69     0.176     0.017   266.493   -28.777     770.4   1.6E+22    4745.6    6760.9      77.7   1.4E+23     711.0    5113.6     335.4
    70     0.178    -0.033   266.543   -28.801     827.2   1.8E+22    5095.1    5430.0      71.0   1.2E+23     748.2    5237.1     357.9
    71     0.178    -0.533   267.032   -29.060     364.6   7.7E+21    2246.1     947.8      27.8   2.0E+22    2169.1    1481.3     192.6
    72     0.184    -0.003   266.517   -28.780     709.4   1.5E+22    4369.8    2849.1      38.6   6.0E+22    2433.5    4459.5     309.8
    73     0.188     0.081   266.438   -28.733     563.3   1.2E+22    3469.6    5293.8      96.0   1.1E+23     294.5    2988.1     253.1
    74     0.190     0.229   266.295   -28.655     127.7   2.7E+21     786.6     899.6      68.7   1.9E+22     137.0     729.3      61.5
    75     0.192    -0.467   266.975   -29.014     205.7   4.4E+21    1267.2     868.3      44.5   1.8E+22     487.2     866.9     106.0
    76     0.198    -0.173   266.691   -28.857     126.3   2.7E+21     777.8     326.3      26.5   6.9E+21     865.1     512.2      57.2
    77     0.200    -0.327   266.843   -28.935     221.3   4.7E+21    1363.4    1675.7      81.7   3.6E+22     151.7     996.0     107.4
    78     0.206     0.051   266.478   -28.734     811.6   1.7E+22    4999.0    4099.1      63.5   8.7E+22     790.4    2915.8     366.1
    79     0.208    -0.003   266.531   -28.760     915.2   1.9E+22    5637.0    2136.8      14.9   4.5E+22   31702.7    4768.8     408.5
    80     0.212    -0.127   266.655   -28.821     266.7   5.7E+21    1643.0    2325.5      80.8   4.9E+22     217.6    1467.1     120.4
    81     0.212    -0.517   267.036   -29.023    1848.8   3.9E+22   11387.6    9834.2      79.8   2.1E+23     954.3    7179.5     977.1
    82     0.214    -0.253   266.779   -28.885     208.6   4.4E+21    1284.7    1360.7      67.1   2.9E+22     222.2     920.8      98.6
    83     0.216    -0.019   266.552   -28.761    1147.9   2.4E+22    7070.3    8920.4      72.9   1.9E+23    1135.1    7812.3     515.0
    84     0.216    -0.045   266.577   -28.775    1136.5   2.4E+22    7000.3    9021.2      74.8   1.9E+23    1060.5    7232.0     509.3
    85     0.222    -0.219   266.750   -28.860     210.0   4.5E+21    1293.4     779.0      42.4   1.7E+22     504.3    1028.7      98.3
    86     0.222    -0.545   267.069   -29.029     141.9   3.0E+21     874.0     295.1      17.2   6.3E+21    2833.2     483.8      75.9
    87     0.228    -0.475   267.004   -28.987    1017.3   2.2E+22    6266.2    7583.9      84.9   1.6E+23     610.7    5254.1     530.9
    88     0.230     0.071   266.472   -28.703     373.2   7.9E+21    2298.5    1509.7      43.9   3.2E+22     879.9    1407.5     172.4
    89     0.234    -0.089   266.631   -28.782     625.7   1.3E+22    3854.1    6008.9      92.3   1.3E+23     375.9    3389.7     285.4
    90     0.240    -0.195   266.738   -28.832     401.5   8.5E+21    2473.3    4050.9      86.3   8.6E+22     310.7    2291.5     188.6
    91     0.246    -0.043   266.593   -28.748     908.1   1.9E+22    5593.3    5230.0      67.5   1.1E+23     836.5    6174.9     417.2
    92     0.246    -0.457   266.997   -28.963     605.9   1.3E+22    3731.8    3730.2      70.0   7.9E+22     536.8    3527.3     315.5
    93     0.250     0.277   266.284   -28.578     114.9   2.4E+21     707.9     255.4      33.0   5.4E+21     350.2     384.5      57.9
    94     0.250    -0.345   266.890   -28.901     185.9   3.9E+21    1144.9     716.5      39.0   1.5E+22     593.8    1006.0      92.8
    95     0.252     0.089   266.468   -28.675     127.7   2.7E+21     786.6     398.7      43.4   8.5E+21     240.0     559.0      60.2
    96     0.254     0.013   266.543   -28.712    5085.2   1.1E+23   31322.4   39219.0      72.5   8.3E+23    5079.7   29064.2    2360.7
    97     0.256    -0.391   266.939   -28.920     140.5   3.0E+21     865.2     343.4      27.6   7.3E+21     801.3    1015.9      71.5
    98     0.258    -0.359   266.909   -28.902     185.9   3.9E+21    1144.9     725.0      57.3   1.5E+22     190.1     936.5      93.6
    99     0.262     0.027   266.534   -28.698    4712.1   1.0E+23   29023.9   18141.7      53.4   3.8E+23    5860.8   26755.6    2204.9
   100     0.262    -0.407   266.958   -28.923     278.1   5.9E+21    1712.9    1396.2      52.3   3.0E+22     481.5    1356.4     142.8
   101     0.268    -0.283   266.840   -28.854     109.3   2.3E+21     672.9     197.2      33.0   4.2E+21     270.4     624.3      53.7
   102     0.274    -0.085   266.650   -28.746     522.1   1.1E+22    3216.1    1286.9      22.8   2.7E+22    5378.6    3926.0     245.4
   103     0.278    -0.063   266.631   -28.731    1069.8   2.3E+22    6589.6    9444.0      93.3   2.0E+23     572.1    5711.0     503.5
   104     0.280    -0.333   266.896   -28.869     246.9   5.2E+21    1520.7     878.3      41.5   1.9E+22     607.3     696.7     124.2
   105     0.282     0.195   266.383   -28.594     124.9   2.6E+21     769.1     476.7      39.9   1.0E+22     370.9     598.8      61.9
   106     0.282    -0.481   267.042   -28.944    1393.3   3.0E+22    8582.2    7168.1      69.9   1.5E+23    1035.5    5261.2     739.3
   107     0.286    -0.529   267.091   -28.965     214.2   4.5E+21    1319.7     854.2      42.8   1.8E+22     536.5     862.7     115.7
   108     0.288    -0.551   267.114   -28.975      85.1   1.8E+21     524.4     139.0      33.0   2.9E+21     190.7     513.6      46.3
   109     0.292    -0.025   266.603   -28.700     651.3   1.4E+22    4011.4    5901.1      84.6   1.3E+23     479.6    3940.2     309.6
   110     0.294    -0.111   266.688   -28.743     553.4   1.2E+22    3408.4    4350.3      79.4   9.2E+22     428.2    3737.3     264.4
   111     0.294    -0.271   266.844   -28.825     231.3   4.9E+21    1424.5    1958.0      82.9   4.2E+22     169.2    1365.0     114.7
   112     0.296     0.043   266.539   -28.661    1167.7   2.5E+22    7192.6    3447.9      38.3   7.3E+22    3028.8    4822.7     560.5
   113     0.308     0.189   266.404   -28.575      70.9   1.5E+21     437.0     107.8      33.0   2.3E+21     147.9     359.0      35.5
   114     0.310    -0.159   266.744   -28.754     620.0   1.3E+22    3819.2    2876.1      53.4   6.1E+22     930.2    2576.7     301.4
   115     0.318    -0.101   266.692   -28.717    1024.4   2.2E+22    6309.9    7016.3      74.6   1.5E+23     832.8    5779.1     496.5
   116     0.320    -0.201   266.791   -28.767    2752.6   5.8E+22   16954.7   15292.6      95.5   3.2E+23     865.7   10234.3    1357.5
   117     0.322     0.131   266.468   -28.593     153.2   3.2E+21     943.9     431.3      30.1   9.1E+21     776.3     645.6      76.1
   118     0.324     0.381   266.227   -28.461     126.3   2.7E+21     777.8     412.9      33.0   8.8E+21     564.6     702.3      67.6
   119     0.324    -0.001   266.598   -28.660     642.7   1.4E+22    3959.0    2826.4      52.2   6.0E+22     976.4    4912.1     312.4
   120     0.324    -0.131   266.725   -28.727     300.8   6.4E+21    1852.8     692.4      33.0   1.5E+22     949.4    1285.5     146.8
   121     0.330     0.393   266.219   -28.450     123.4   2.6E+21     760.3     307.9      33.0   6.5E+21     422.2     625.7      66.5
   122     0.330     0.383   266.228   -28.455     109.3   2.3E+21     672.9     132.0      33.0   2.8E+21     180.9     784.6      58.6
   123     0.332    -0.011   266.613   -28.658     983.3   2.1E+22    6056.5   10759.3     113.6   2.3E+23     362.0    5701.0     480.0
   124     0.332    -0.075   266.675   -28.691    1330.9   2.8E+22    8197.7   10716.7      85.4   2.3E+23     848.8    7460.4     649.5
   125     0.332    -0.243   266.839   -28.778     312.2   6.6E+21    1922.7    1391.9      46.2   3.0E+22     696.4    1584.9     156.5
   126     0.338     0.097   266.511   -28.597     618.6   1.3E+22    3810.4    5669.8      94.2   1.2E+23     334.2    3442.2     307.3
   127     0.340     0.053   266.555   -28.618    1532.4   3.2E+22    9438.7   11683.0     102.7   2.5E+23     531.0    6126.7     756.4
   128     0.354    -0.247   266.856   -28.762     322.1   6.8E+21    1983.9    1661.5      60.3   3.5E+22     373.2    1885.7     163.3
   129     0.360    -0.265   266.877   -28.766     323.5   6.9E+21    1992.6    1479.9      58.6   3.1E+22     362.4    1714.0     165.2
   130     0.368    -0.083   266.704   -28.665     901.0   1.9E+22    5549.6    4924.9      53.9   1.0E+23    1550.6    4553.2     449.2
   131     0.368    -0.285   266.901   -28.769     208.6   4.4E+21    1284.7     566.1      24.4   1.2E+22    1932.2    1197.5     107.4
   132     0.370    -0.011   266.635   -28.626     493.8   1.0E+22    3041.4    2809.4      60.4   6.0E+22     628.9    3105.9     246.4
   133     0.376    -0.115   266.740   -28.674     123.4   2.6E+21     760.3     219.9      33.0   4.7E+21     301.6     395.9      62.0
   134     0.376    -0.163   266.787   -28.699     168.8   3.6E+21    1040.0     854.2      49.9   1.8E+22     338.1     929.4      85.2
   135     0.378     0.041   266.589   -28.592    2623.5   5.6E+22   16159.4   10028.6      56.0   2.1E+23    2810.9    7938.6    1320.5
   136     0.380     0.247   266.390   -28.483     289.4   6.1E+21    1782.9    2565.3      87.9   5.4E+22     186.3    1508.3     151.8
   137     0.380    -0.057   266.686   -28.641     133.4   2.8E+21     821.5     146.1      33.0   3.1E+21     200.4    1076.9      66.9
   138     0.380    -0.411   267.031   -28.824     129.1   2.7E+21     795.3     479.6      40.5   1.0E+22     354.9     567.5      69.0
   139     0.386    -0.287   266.914   -28.755     123.4   2.6E+21     760.3     272.4      33.0   5.8E+21     373.5     696.7      64.1
   140     0.392     0.015   266.623   -28.593     672.5   1.4E+22    4142.5    2956.9      44.9   6.3E+22    1606.4    3504.6     340.2
   141     0.394    -0.083   266.719   -28.643     781.8   1.7E+22    4815.5    7009.2      90.2   1.5E+23     470.2    4395.7     395.4
   142     0.396    -0.029   266.668   -28.613     563.3   1.2E+22    3469.6    2790.9      58.8   5.9E+22     676.5    2507.1     285.0
   143     0.402    -0.147   266.787   -28.669     356.1   7.5E+21    2193.6    2637.7      77.4   5.6E+22     280.6    1709.7     181.8
   144     0.404     0.159   266.490   -28.508     161.8   3.4E+21     996.3     622.9      49.2   1.3E+22     257.2     620.0      84.0
   145     0.408     0.169   266.482   -28.500      88.0   1.9E+21     541.8      99.3      33.0   2.1E+21     136.2     665.5      45.8
   146     0.410    -0.215   266.858   -28.697     516.5   1.1E+22    3181.2    3884.9      79.2   8.2E+22     384.6    2583.8     267.1
   147     0.410    -0.273   266.914   -28.727     143.3   3.0E+21     882.7     689.6      40.7   1.5E+22     504.0     693.8      74.9
   148     0.412    -0.503   267.140   -28.844    1098.2   2.3E+22    6764.4    3056.2      42.3   6.5E+22    1988.4    2849.1     607.5
   149     0.414     0.051   266.601   -28.556    3104.5   6.6E+22   19122.1   29841.7     102.2   6.3E+23    1375.9   16580.9    1593.3
   150     0.418    -0.539   267.179   -28.858     252.6   5.4E+21    1555.6     722.2      31.3   1.5E+22    1160.5     757.7     141.2
   151     0.420    -0.257   266.904   -28.710     141.9   3.0E+21     874.0     537.8      33.2   1.1E+22     721.5     519.3      74.3
   152     0.422    -0.085   266.738   -28.620     237.0   5.0E+21    1459.5     388.8      33.0   8.2E+21     533.1    1620.4     121.6
   153     0.422    -0.173   266.824   -28.665     343.4   7.3E+21    2115.0    2305.7      78.3   4.9E+22     236.6    1705.5     177.5
   154     0.424    -0.103   266.757   -28.627     239.8   5.1E+21    1477.0    1051.4      44.9   2.2E+22     571.2    1407.5     123.3
   155     0.426    -0.051   266.707   -28.599     624.3   1.3E+22    3845.4    5034.2      70.7   1.1E+23     703.4    3347.1     320.7
   156     0.440     0.115   266.554   -28.500      85.1   1.8E+21     524.4     112.1      33.0   2.4E+21     153.7     637.1      44.6
   157     0.440    -0.213   266.873   -28.670     130.5   2.8E+21     804.0     532.1      36.5   1.1E+22     541.4     767.6      68.4
   158     0.446    -0.367   267.027   -28.745     160.3   3.4E+21     987.6     927.9      56.6   2.0E+22     252.3     797.4      86.7
   159     0.452    -0.075   266.746   -28.589     469.6   1.0E+22    2892.8    1892.8      47.8   4.0E+22     854.0    3205.2     244.5
   160     0.454    -0.517   267.179   -28.815     103.6   2.2E+21     638.0     414.3      40.9   8.8E+21     298.6     461.1      58.1
   161     0.456     0.145   266.534   -28.471     154.7   3.3E+21     952.6     874.0      68.2   1.9E+22     135.5     862.7      81.9
   162     0.460     0.247   266.437   -28.415     147.6   3.1E+21     908.9     451.2      34.3   9.6E+21     552.4     439.8      79.7
   163     0.460     0.123   266.558   -28.479     183.0   3.9E+21    1127.4     630.0      43.0   1.3E+22     391.0     857.0      96.8
   164     0.460    -0.039   266.716   -28.563     451.2   9.6E+21    2779.2    1116.7      33.0   2.4E+22    1531.1    2580.9     235.7
   165     0.466     0.093   266.591   -28.490     320.7   6.8E+21    1975.1    2695.9      82.9   5.7E+22     233.0    1756.6     169.3
   166     0.468    -0.071   266.751   -28.573     445.5   9.4E+21    2744.2    1941.0      51.8   4.1E+22     688.9    2930.0     233.6
   167     0.470    -0.107   266.788   -28.590     486.7   1.0E+22    2997.7    2993.8      68.0   6.3E+22     469.6    2755.4     255.8
   168     0.472     0.019   266.666   -28.523    1489.8   3.2E+22    9176.5    7307.2      59.8   1.5E+23    1686.3   11210.5     783.9
   169     0.472    -0.337   267.013   -28.707     218.5   4.6E+21    1345.9     953.5      53.0   2.0E+22     316.5     892.5     118.5
   170     0.482    -0.005   266.695   -28.527    5638.6   1.2E+23   34730.8   36113.1      79.5   7.7E+23    3546.9   27575.8    2976.9
   171     0.492    -0.111   266.805   -28.573     804.5   1.7E+22    4955.3    2223.4      28.3   4.7E+22    4849.2    4723.4     427.0
   172     0.494    -0.063   266.759   -28.547     865.5   1.8E+22    5331.1    7938.6      90.1   1.7E+23     534.5    5295.2     459.1
   173     0.498     0.017   266.683   -28.502    3039.2   6.4E+22   18720.0   24381.9      94.6   5.2E+23    1421.0   16789.5    1617.4
   174     0.498    -0.209   266.904   -28.619     364.6   7.7E+21    2246.1    3376.9      87.3   7.2E+22     249.8    1989.3     195.7
   175     0.500     0.187   266.519   -28.412     868.3   1.8E+22    5348.6    2727.1      47.4   5.8E+22    1262.6    3324.4     471.0
   176     0.500    -0.105   266.803   -28.563     824.4   1.7E+22    5077.7    6253.0      81.0   1.3E+23     580.9    5293.8     439.0
   177     0.502     0.171   266.536   -28.418     664.0   1.4E+22    4090.1    3259.1      64.8   6.9E+22     588.9    3575.6     359.5
   178     0.506    -0.373   267.068   -28.697      95.1   2.0E+21     585.5     217.1      14.9   4.6E+21    3227.3     229.9      52.5
   179     0.508     0.325   266.390   -28.333     150.4   3.2E+21     926.4    1001.7      69.3   2.1E+22     148.6     784.6      83.9
   180     0.508     0.083   266.625   -28.459     141.9   3.0E+21     874.0     315.0      33.0   6.7E+21     431.9     439.8      76.2
   181     0.512    -0.077   266.783   -28.538     786.1   1.7E+22    4841.7    4608.5      66.8   9.8E+22     762.2    4798.6     420.3
   182     0.520     0.045   266.669   -28.468     872.6   1.8E+22    5374.8    5390.3      65.6   1.1E+23     942.2    5327.9     469.5
   183     0.522     0.129   266.589   -28.423     448.4   9.5E+21    2761.7    2294.3      56.5   4.9E+22     628.5    3111.6     243.3
   184     0.524    -0.243   266.952   -28.614      76.6   1.6E+21     471.9     146.1      33.0   3.1E+21     200.4     300.8      41.7
   185     0.528    -0.447   267.154   -28.716      96.5   2.0E+21     594.3     222.8      20.7   4.7E+21    1230.4     252.6      54.4
   186     0.530     0.181   266.543   -28.389    1594.8   3.4E+22    9823.2    5422.9      48.5   1.1E+23    2345.2    5122.1     873.8
   187     0.532     0.125   266.598   -28.417     598.8   1.3E+22    3688.1    3833.8      81.8   8.1E+22     344.9    2937.1     326.0
   188     0.534    -0.181   266.897   -28.573     100.7   2.1E+21     620.5     244.0      33.0   5.2E+21     334.6     353.3      54.7
   189     0.536     0.053   266.671   -28.451     645.6   1.4E+22    3976.5    3297.5      64.6   7.0E+22     603.0    4879.5     349.8
   190     0.546    -0.003   266.731   -28.471    1540.9   3.3E+22    9491.1    8927.5      59.5   1.9E+23    2088.4    8648.0     835.9
   191     0.554     0.075   266.660   -28.424     272.4   5.8E+21    1678.0     973.3      45.4   2.1E+22     514.2    1858.7     148.9
   192     0.554    -0.387   267.110   -28.663     401.5   8.5E+21    2473.3    1311.0      37.2   2.8E+22    1257.0    1220.2     225.8
   193     0.558    -0.067   266.801   -28.494     942.1   2.0E+22    5803.0    7539.9      79.9   1.6E+23     728.7    4773.1     513.3
   194     0.562    -0.371   267.099   -28.648     238.4   5.1E+21    1468.2    2356.7      83.8   5.0E+22     197.5    1729.6     134.0
   195     0.572     0.153   266.595   -28.368     158.9   3.4E+21     978.8     959.2      56.1   2.0E+22     267.7     912.3      88.1
   196     0.572     0.023   266.721   -28.435    1292.6   2.7E+22    7961.7   12371.1      87.5   2.6E+23     908.7    8128.7     709.1
   197     0.578     0.077   266.672   -28.402     204.3   4.3E+21    1258.5     683.9      39.3   1.4E+22     554.8     895.3     112.7
   198     0.578    -0.197   266.939   -28.544     129.1   2.7E+21     795.3     391.6      29.9   8.3E+21     724.1     656.9      71.4
   199     0.586    -0.125   266.874   -28.500    1190.4   2.5E+22    7332.5   12758.5     105.4   2.7E+23     537.1    8655.1     656.8
   200     0.586    -0.265   267.010   -28.572      80.9   1.7E+21     498.2      92.2      33.0   2.0E+21     126.5     505.1      45.1
   201     0.588     0.141   266.616   -28.360     116.3   2.5E+21     716.6     173.1      33.0   3.7E+21     237.4     746.3      64.8
   202     0.590     0.189   266.571   -28.334      92.2   2.0E+21     568.1     164.6      33.0   3.5E+21     225.7     536.3      51.6
   203     0.590     0.007   266.747   -28.428    1206.0   2.6E+22    7428.6    5367.6      45.7   1.1E+23    2771.2    7525.7     665.7
   204     0.592     0.181   266.579   -28.336      92.2   2.0E+21     568.1     302.2      31.6   6.4E+21     474.2     618.6      51.6
   205     0.596     0.147   266.615   -28.351     133.4   2.8E+21     821.5    1007.4      67.9   2.1E+22     158.4     784.6      74.5
   206     0.598    -0.113   266.869   -28.484    1460.0   3.1E+22    8993.0   14035.5     108.3   3.0E+23     543.7   10485.5     808.7
   207     0.606    -0.033   266.796   -28.435    2092.8   4.4E+22   12890.8   30759.7     113.8   6.5E+23    1027.4   11265.8    1161.3
   208     0.606    -0.513   267.264   -28.683     122.0   2.6E+21     751.6     168.8      33.0   3.6E+21     231.5     120.6      71.1
   209     0.608     0.001   266.764   -28.416    1475.6   3.1E+22    9089.1   11619.1      68.3   2.5E+23    1793.1    9563.2     819.8
   210     0.610     0.099   266.670   -28.363     122.0   2.6E+21     751.6     316.4      33.0   6.7E+21     433.9     691.0      68.2
   211     0.610    -0.057   266.821   -28.444    2256.0   4.8E+22   13895.8    4628.4      20.8   9.8E+22   25198.1   16820.7    1253.6
   212     0.610    -0.201   266.962   -28.519     201.5   4.3E+21    1241.0    1374.9      67.7   2.9E+22     218.1    1294.0     112.7
   213     0.612     0.093   266.677   -28.365     141.9   3.0E+21     874.0     258.2      33.0   5.5E+21     354.1     539.2      79.3
   214     0.616    -0.275   267.037   -28.552     299.4   6.3E+21    1844.0    2861.9      89.4   6.1E+22     197.2    1596.2     169.0
   215     0.618    -0.181   266.947   -28.502     266.7   5.7E+21    1643.0    1928.2      72.8   4.1E+22     246.8    1465.7     149.4
   216     0.626    -0.543   267.305   -28.681     418.6   8.9E+21    2578.2    1414.6      45.2   3.0E+22     752.3    1045.7     246.5
   217     0.630     0.105   266.676   -28.343     110.7   2.3E+21     681.7     194.4      33.0   4.1E+21     266.5     279.5      62.3
   218     0.630    -0.095   266.870   -28.447    3337.2   7.1E+22   20555.3   37278.0     107.5   7.9E+23    1480.3   19756.4    1868.9
   219     0.632    -0.231   267.004   -28.515     170.3   3.6E+21    1048.7     215.7      33.0   4.6E+21     295.7     930.8      96.2
   220     0.640    -0.471   267.243   -28.632     168.8   3.6E+21    1040.0    1091.1      60.1   2.3E+22     248.2     878.3      98.6
   221     0.644     0.137   266.653   -28.315     175.9   3.7E+21    1083.7     407.2      23.8   8.6E+21    1482.8     475.3      99.8
   222     0.648     0.027   266.762   -28.368    3117.3   6.6E+22   19200.7   62709.8     165.7   1.3E+24     679.1   18414.1    1758.1
   223     0.656    -0.045   266.837   -28.399   21478.9   4.6E+23  132298.8   89204.4      87.1   1.9E+24    6654.5  142268.8   12131.3
   224     0.662     0.105   266.695   -28.316     105.0   2.2E+21     646.7     160.3      33.0   3.4E+21     219.8     476.7      59.7
   225     0.670    -0.141   266.938   -28.436    2107.0   4.5E+22   12978.2   27853.9     118.9   5.9E+23     815.9   15942.4    1198.2
   226     0.674    -0.097   266.898   -28.410    3094.6   6.6E+22   19060.9   37923.6     118.2   8.0E+23    1130.2   17618.1    1759.6
   227     0.680    -0.029   266.835   -28.370   87445.0   1.9E+24  538616.2  483694.5      73.8   1.0E+25   59321.6  339748.6   49794.8
   228     0.684    -0.169   266.974   -28.439    1167.7   2.5E+22    7192.6   19017.1     151.7   4.0E+23     268.7    7975.5     668.0
   229     0.686    -0.111   266.919   -28.407    2562.5   5.4E+22   15783.6   15333.7      64.2   3.3E+23    2862.2   19059.7    1463.4
   230     0.702    -0.221   267.035   -28.450     109.3   2.3E+21     672.9     191.5      33.0   4.1E+21     262.6     105.0      63.1
   231     0.706     0.069   266.755   -28.297     188.7   4.0E+21    1162.4     202.9      33.0   4.3E+21     278.2     827.2     108.7
   232     0.706    -0.447   267.258   -28.563      96.5   2.0E+21     594.3     237.0      19.7   5.0E+21    1529.5     482.4      57.1
   233     0.714    -0.443   267.259   -28.554     113.5   2.4E+21     699.2     174.5      33.0   3.7E+21     239.3     553.4      67.3
   234     0.724     0.039   266.795   -28.297     813.0   1.7E+22    5007.7    5052.6      72.5   1.1E+23     653.1    4102.0     470.3
   235     0.726    -0.431   267.254   -28.538     133.4   2.8E+21     821.5     570.4      48.6   1.2E+22     244.4     574.6      79.2
   236     0.730    -0.271   267.100   -28.452     102.2   2.2E+21     629.2      96.5      33.0   2.0E+21     132.3     794.6      59.7
   237     0.738    -0.051   266.891   -28.332    1349.3   2.9E+22    8311.3    4974.6      38.9   1.1E+23    4161.1    7890.3     782.8
   238     0.738    -0.093   266.932   -28.353    2846.3   6.0E+22   17531.5   31395.4     100.4   6.7E+23    1527.2   16141.1    1651.8
   239     0.738    -0.157   266.994   -28.386     913.8   1.9E+22    5628.2    6982.3      84.5   1.5E+23     570.0    4903.6     531.3
   240     0.742    -0.315   267.150   -28.464     154.7   3.3E+21     952.6    1227.3      86.6   2.6E+22      93.2     756.3      91.0
   241     0.748     0.017   266.831   -28.288     923.7   2.0E+22    5689.4    7707.3      75.4   1.6E+23     887.0    6521.1     537.9
   242     0.754    -0.281   267.124   -28.437     283.8   6.0E+21    1747.9    1339.4      59.9   2.8E+22     306.6    2048.8     167.1
   243     0.756     0.131   266.725   -28.222     103.6   2.2E+21     638.0     295.1      21.2   6.3E+21    1528.4     384.5      60.8
   244     0.760    -0.069   266.921   -28.322    2481.6   5.3E+22   15285.4   38154.9     116.1   8.1E+23    1201.4   16070.1    1449.4
   245     0.762     0.013   266.843   -28.278     866.9   1.8E+22    5339.8   11456.0      99.9   2.4E+23     566.7    6789.3     506.9
   246     0.764    -0.285   267.134   -28.430     333.4   7.1E+21    2053.8    1545.2      49.3   3.3E+22     636.6    2014.8     196.9
   247     0.764    -0.413   267.259   -28.496     134.8   2.9E+21     830.3     510.8      45.3   1.1E+22     270.6     656.9      80.6
   248     0.768     0.069   266.792   -28.244     252.6   5.4E+21    1555.6    2099.9      96.2   4.5E+22     116.4    2058.8     148.2
   249     0.772    -0.109   266.967   -28.333     669.7   1.4E+22    4125.1    2785.2      45.7   5.9E+22    1434.2    4575.9     392.8
   250     0.772    -0.251   267.105   -28.406    1380.6   2.9E+22    8503.5    8687.7      87.6   1.8E+23     637.5    5657.0     815.1
   251     0.776    -0.187   267.046   -28.369     998.9   2.1E+22    6152.6    6799.2      73.4   1.4E+23     846.2    5160.4     588.2
   252     0.780    -0.139   267.001   -28.341     256.8   5.4E+21    1581.9     780.4      28.8   1.7E+22    1613.1    1142.2     151.1
   253     0.782     0.087   266.783   -28.223     133.4   2.8E+21     821.5     288.0      31.1   6.1E+21     471.8    1152.1      78.6
   254     0.782    -0.021   266.888   -28.278     725.0   1.5E+22    4465.9    3592.6      57.6   7.6E+22     924.9    4563.1     426.3
   255     0.782    -0.477   267.332   -28.514     211.4   4.5E+21    1302.2    1234.4      63.1   2.6E+22     242.5     954.9     127.9
   256     0.788     0.062   266.811   -28.231     415.7   8.8E+21    2560.7    7019.2     109.8   1.5E+23     261.1    2790.9     245.3
   257     0.788    -0.208   267.074   -28.370     808.8   1.7E+22    4981.5    4172.9      51.3   8.8E+22    1521.3    4546.1     478.4
   258     0.798    -0.156   267.029   -28.335     901.0   1.9E+22    5549.6    4002.6      48.2   8.5E+22    1755.9    3818.2     533.2
   259     0.802    -0.032   266.911   -28.268     272.4   5.8E+21    1678.0     421.4      33.0   8.9E+21     577.8    2087.2     161.1
   260     0.802    -0.098   266.975   -28.302    1207.5   2.6E+22    7437.3    9730.6      75.3   2.1E+23    1124.8    6572.2     714.3
   261     0.812     0.024   266.862   -28.230     919.4   1.9E+22    5663.2    9316.3      92.5   2.0E+23     580.4    5458.4     545.6
   262     0.820     0.154   266.741   -28.156      97.9   2.1E+21     603.0     350.5      37.7   7.4E+21     322.0     567.5      58.5
   263     0.826    -0.212   267.100   -28.340    1250.0   2.6E+22    7699.5    5925.2      57.8   1.3E+23    1512.0    7877.6     747.4
   264     0.830     0.460   266.450   -27.988     144.7   3.1E+21     891.4     454.0      23.1   9.6E+21    1826.9     432.8      89.3
   265     0.830    -0.280   267.169   -28.372     255.4   5.4E+21    1573.1     759.1      42.1   1.6E+22     502.7    1677.1     153.5
   266     0.834    -0.152   267.046   -28.302    1623.2   3.4E+22    9998.0   19803.2     117.6   4.2E+23     600.0    9597.2     970.2
   267     0.834    -0.348   267.237   -28.403     350.5   7.4E+21    2158.7    4276.5     110.3   9.1E+22     156.9    2312.8     211.9
   268     0.836    -0.200   267.094   -28.325    1376.3   2.9E+22    8477.3   18556.0     113.4   3.9E+23     627.5    9103.5     824.6
   269     0.840     0.184   266.724   -28.123     991.8   2.1E+22    6108.9    2731.3      46.2   5.8E+22    1366.6    2549.7     597.4
   270     0.844     0.018   266.887   -28.206     885.4   1.9E+22    5453.5    7853.5      83.7   1.7E+23     661.1    5310.8     530.0
   271     0.844    -0.230   267.128   -28.334     780.4   1.7E+22    4806.7    6990.8      91.2   1.5E+23     454.6    5058.3     469.3
   272     0.848    -0.340   267.238   -28.387     283.8   6.0E+21    1747.9    1681.4      55.2   3.6E+22     492.3    1942.4     172.1
   273     0.850     0.246   266.669   -28.083     133.4   2.8E+21     821.5     509.4      48.0   1.1E+22     226.5     513.6      80.9
   274     0.854     0.106   266.807   -28.152     168.8   3.6E+21    1040.0     994.6      68.0   2.1E+22     155.6     689.6     101.6
   275     0.854    -0.002   266.912   -28.208     554.8   1.2E+22    3417.1    1611.8      29.5   3.4E+22    3084.4    3355.6     332.9
   276     0.856     0.470   266.456   -27.961     158.9   3.4E+21     978.8     536.3      31.9   1.1E+22     814.9     754.8      98.7
   277     0.862    -0.054   266.968   -28.228    1367.8   2.9E+22    8424.9   11299.9     113.2   2.4E+23     383.8    9571.7     822.3
   278     0.864    -0.456   267.360   -28.433     112.1   2.4E+21     690.4     496.6      41.6   1.1E+22     340.9     567.5      69.0
   279     0.866    -0.356   267.264   -28.380     275.3   5.8E+21    1695.5    1390.5      65.9   2.9E+22     239.1    1303.9     167.9
   280     0.868    -0.040   266.957   -28.215    1444.4   3.1E+22    8896.8   25887.3     121.1   5.5E+23     717.6   10508.2     869.8
   281     0.872    -0.406   267.316   -28.400     170.3   3.6E+21    1048.7     817.3      48.4   1.7E+22     354.8     733.6     104.4
   282     0.874     0.030   266.893   -28.174     204.3   4.3E+21    1258.5     685.3      39.0   1.5E+22     567.1    1789.2     123.3
   283     0.880    -0.192   267.112   -28.283     461.1   9.8E+21    2840.3    4049.5      86.8   8.6E+22     304.6    2605.0     279.4
   284     0.880    -0.208   267.128   -28.292     157.5   3.3E+21     970.1     461.1      25.6   9.8E+21    1351.2    1562.2      95.5
   285     0.886    -0.036   266.964   -28.198     855.6   1.8E+22    5269.9    1140.8      33.0   2.4E+22    1564.2    6699.9     517.7
   286     0.888     0.052   266.880   -28.151     143.3   3.0E+21     882.7     107.8      33.0   2.3E+21     147.9     495.2      86.9
   287     0.892    -0.116   267.045   -28.234     305.1   6.5E+21    1879.0     590.3      12.6   1.3E+22   14574.5    1406.1     185.0
   288     0.894    -0.128   267.058   -28.238     343.4   7.3E+21    2115.0    1340.8      41.2   2.8E+22     942.7    1391.9     208.4
   289     0.896     0.144   266.795   -28.096     289.4   6.1E+21    1782.9    1116.7      44.8   2.4E+22     612.8    1136.5     176.4
   290     0.896    -0.210   267.139   -28.279     168.8   3.6E+21    1040.0     160.3      33.0   3.4E+21     219.8     930.8     102.8
   291     0.896    -0.308   267.235   -28.329     248.3   5.3E+21    1529.4    1460.0      53.4   3.1E+22     471.9    1430.2     152.0
   292     0.898    -0.012   266.948   -28.175     692.4   1.5E+22    4264.9    5590.4      80.3   1.2E+23     531.0    4319.0     420.3
   293     0.900     0.194   266.749   -28.067     119.2   2.5E+21     734.1     280.9      33.0   6.0E+21     385.2     411.5      72.9
   294     0.902    -0.060   266.997   -28.196     753.4   1.6E+22    4640.7    4028.2      56.5   8.5E+22    1101.7    4128.9     457.8
   295     0.904    -0.244   267.177   -28.290     130.5   2.8E+21     804.0     476.7      30.5   1.0E+22     828.8     822.9      79.8
   296     0.906    -0.022   266.962   -28.173     557.6   1.2E+22    3434.6    1387.7      19.3   2.9E+22    9541.0    3479.1     339.2
   297     0.906    -0.434   267.363   -28.386     112.1   2.4E+21     690.4      95.1      33.0   2.0E+21     130.3     499.4      69.5
   298     0.908    -0.110   267.049   -28.217     120.6   2.6E+21     742.9     458.3      34.6   9.7E+21     544.7     637.1      73.4
   299     0.908    -0.308   267.242   -28.319     235.5   5.0E+21    1450.8     539.2      33.0   1.1E+22     739.3    1584.9     144.6
   300     0.910     0.026   266.918   -28.145     367.5   7.8E+21    2263.5    1373.5      44.6   2.9E+22     760.8    1919.7     223.9
   301     0.912    -0.228   267.166   -28.275     114.9   2.4E+21     707.9     126.3      33.0   2.7E+21     173.2     539.2      70.3
   302     0.916     0.112   266.838   -28.096     442.7   9.4E+21    2726.7    3645.1      80.5   7.7E+22     344.8    2596.5     270.8
   303     0.920    -0.154   267.099   -28.230     285.2   6.0E+21    1756.6     949.2      49.1   2.0E+22     394.4     859.8     174.3
   304     0.920    -0.428   267.366   -28.371     133.4   2.8E+21     821.5     631.4      45.3   1.3E+22     334.5     601.6      82.9
   305     0.924    -0.248   267.193   -28.275     187.3   4.0E+21    1153.6    1217.4      70.0   2.6E+22     174.6     845.6     115.0
   306     0.928     0.186   266.773   -28.047     224.2   4.8E+21    1380.8     726.5      42.3   1.5E+22     472.3     740.7     138.0
   307     0.928     0.056   266.899   -28.114      90.8   1.9E+21     559.3     185.9      33.0   3.9E+21     254.9     171.7      55.6
   308     0.928    -0.308   267.253   -28.302     337.7   7.2E+21    2080.0    1630.3      49.6   3.5E+22     657.5    2003.4     208.3
   309     0.930    -0.470   267.412   -28.384      97.9   2.1E+21     603.0     303.6      33.5   6.4E+21     398.0     394.4      61.2
   310     0.934     0.314   266.653   -27.975      82.3   1.7E+21     506.9     168.8      15.7   3.6E+21    2137.7     298.0      51.2
   311     0.934    -0.334   267.282   -28.310     324.9   6.9E+21    2001.3    1888.5      68.5   4.0E+22     290.2    2043.2     201.1
   312     0.936     0.214   266.751   -28.026     202.9   4.3E+21    1249.8     476.7      33.0   1.0E+22     653.7     676.8     125.4
   313     0.936     0.004   266.955   -28.134     527.8   1.1E+22    3251.1    5559.1      95.0   1.2E+23     319.9    3083.2     323.6
   314     0.940     0.030   266.932   -28.117     261.1   5.5E+21    1608.1     296.5      33.0   6.3E+21     406.6    1627.4     160.3
   315     0.944     0.130   266.837   -28.062     368.9   7.8E+21    2272.3    1687.0      53.1   3.6E+22     556.5    1899.9     227.4
   316     0.944    -0.320   267.274   -28.294     363.2   7.7E+21    2237.3    1943.9      55.2   4.1E+22     568.6    2283.0     225.1
   317     0.950    -0.080   267.044   -28.166     963.4   2.0E+22    5934.1   16981.0     127.4   3.6E+23     404.7    6655.9     592.6
   318     0.958     0.242   266.737   -27.992     107.8   2.3E+21     664.2     218.5       9.5   4.6E+21   12479.2     485.3      67.1
   319     0.958     0.214   266.764   -28.007     171.7   3.6E+21    1057.5    1197.5      62.0   2.5E+22     247.0    1076.9     106.6
   320     0.960    -0.364   267.327   -28.303     126.3   2.7E+21     777.8     398.7      39.2   8.5E+21     326.2     576.1      78.8
   321     0.966     0.060   266.918   -28.080     343.4   7.3E+21    2115.0    1377.7      47.9   2.9E+22     619.7    2063.0     212.3
   322     0.966    -0.130   267.102   -28.178     462.6   9.8E+21    2849.1    5166.1      94.0   1.1E+23     306.5    2789.5     285.8
   323     0.970    -0.018   266.996   -28.117     485.3   1.0E+22    2988.9    1183.3      25.3   2.5E+22    3587.9    2173.7     299.9
   324     0.972    -0.198   267.172   -28.208     286.6   6.1E+21    1765.4    2186.5      81.0   4.6E+22     202.4    1992.1     177.7
   325     0.972    -0.336   267.306   -28.279     194.4   4.1E+21    1197.3    1186.2      69.7   2.5E+22     172.8    1065.6     121.3
   326     0.976    -0.164   267.141   -28.187     343.4   7.3E+21    2115.0    3991.3      88.0   8.5E+22     288.2    2606.5     212.9
   327     0.978     0.110   266.876   -28.044     449.8   9.5E+21    2770.4    5180.3     106.7   1.1E+23     210.3    2789.5     279.3
   328     0.978    -0.182   267.160   -28.194     282.4   6.0E+21    1739.2    1543.7      63.2   3.3E+22     300.6    2271.6     175.2
   329     0.978    -0.378   267.351   -28.295     124.9   2.6E+21     769.1     241.2       6.5   5.1E+21   42490.6     553.4      78.3
   330     0.980    -0.378   267.352   -28.293     113.5   2.4E+21     699.2     222.8      33.0   4.7E+21     305.4     553.4      71.2
   331     0.984     0.382   266.616   -27.897     123.4   2.6E+21     760.3     442.7      33.3   9.4E+21     592.3     495.2      78.0
   332     0.984     0.294   266.702   -27.943     105.0   2.2E+21     646.7     215.7      33.0   4.6E+21     295.7     451.2      65.9
   333     0.984    -0.036   267.022   -28.114     380.3   8.1E+21    2342.2     835.7      22.9   1.8E+22    3429.1    1979.3     235.8
   334     0.984    -0.286   267.265   -28.243     163.2   3.5E+21    1005.0     458.3      27.0   9.7E+21    1146.1     488.1     101.8
   335     0.986     0.048   266.941   -28.069     489.5   1.0E+22    3015.1    3964.3      86.3   8.4E+22     303.5    3171.2     304.0
   336     0.988     0.164   266.830   -28.007     187.3   4.0E+21    1153.6     967.7      50.8   2.1E+22     364.4    1047.1     116.8
   337     0.988     0.050   266.940   -28.066     478.2   1.0E+22    2945.2    1198.9      33.0   2.5E+22    1644.0    3222.3     297.1
   338     0.988    -0.020   267.008   -28.102     515.1   1.1E+22    3172.4    2542.6      49.9   5.4E+22    1011.4    2704.4     319.7
   339     0.994     0.174   266.824   -27.997     150.4   3.2E+21     926.4     370.3      31.6   7.8E+21     581.1     925.1      94.0
   340     0.994     0.020   266.973   -28.076     221.3   4.7E+21    1363.4     586.0      33.0   1.2E+22     803.5    1014.5     137.6
   341     1.000    -0.066   267.060   -28.116     874.0   1.9E+22    5383.5   13283.5     122.6   2.8E+23     355.2    5340.6     544.1
   342     1.002    -0.176   267.168   -28.171     207.2   4.4E+21    1276.0     587.4      27.3   1.2E+22    1425.8    1272.7     129.2
   343     1.008     0.222   266.785   -27.960      95.1   2.0E+21     585.5     275.3      26.2   5.8E+21     753.3     371.7      59.7
   344     1.008     0.068   266.935   -28.040     600.2   1.3E+22    3696.8    3508.9      62.1   7.4E+22     720.6    3943.0     374.8
   345     1.010     0.124   266.882   -28.009     114.9   2.4E+21     707.9     191.5      33.0   4.1E+21     262.6     533.5      71.9
   346     1.010    -0.240   267.235   -28.197    1614.7   3.4E+22    9945.6    8751.6      89.2   1.9E+23     607.6    5817.4    1011.5
   347     1.016     0.126   266.883   -28.003      88.0   1.9E+21     541.8     229.9      33.0   4.9E+21     315.2     482.4      55.1
   348     1.018    -0.206   267.207   -28.172     275.3   5.8E+21    1695.5    1208.9      55.2   2.6E+22     354.0    1179.1     172.5
   349     1.020    -0.122   267.126   -28.127     732.1   1.6E+22    4509.6    6919.8      85.4   1.5E+23     546.9    4341.7     458.1
   350     1.024     0.068   266.944   -28.026     580.3   1.2E+22    3574.5    5740.8      89.9   1.2E+23     389.1    4038.1     363.7
   351     1.028     0.028   266.985   -28.043     370.3   7.8E+21    2281.0    2385.1      67.7   5.1E+22     379.3    1714.0     232.1
   352     1.032     0.316   266.708   -27.891     354.7   7.5E+21    2184.9    3894.8      97.8   8.3E+22     205.1    2094.3     225.4
   353     1.032    -0.272   267.279   -28.194      86.6   1.8E+21     533.1     188.7      33.0   4.0E+21     258.8     468.2      54.6
   354     1.042    -0.020   267.040   -28.056     431.3   9.1E+21    2656.8    1790.6      52.5   3.8E+22     608.7    1704.1     271.1
   355     1.048    -0.128   267.148   -28.106     439.8   9.3E+21    2709.2    1181.9      29.0   2.5E+22    2380.6    2122.6     277.0
   356     1.050    -0.150   267.171   -28.116     258.2   5.5E+21    1590.6    1288.3      46.7   2.7E+22     622.9    1694.1     162.8
   357     1.052    -0.068   267.092   -28.072     929.4   2.0E+22    5724.4   13222.5     113.8   2.8E+23     442.7    5466.9     585.5
   358     1.056     0.352   266.688   -27.851     279.5   5.9E+21    1721.7    1844.5      70.9   3.9E+22     254.8    1599.1     178.9
   359     1.058    -0.238   267.261   -28.155     431.3   9.1E+21    2656.8    3049.2      83.5   6.5E+22     258.5    1794.9     273.1
   360     1.060     0.360   266.682   -27.844     222.8   4.7E+21    1372.1     779.0      48.8   1.7E+22     330.7    1596.2     142.8
   361     1.062     0.090   266.945   -27.982     144.7   3.1E+21     891.4     218.5      33.0   4.6E+21     299.6     353.3      91.5
   362     1.064    -0.170   267.198   -28.114     204.3   4.3E+21    1258.5     807.3      34.9   1.7E+22     939.9    1132.3     129.3
   363     1.068    -0.134   267.166   -28.092     456.9   9.7E+21    2814.1    1434.5      35.6   3.0E+22    1570.6    1837.4     289.1
   364     1.076    -0.272   267.305   -28.157     163.2   3.5E+21    1005.0    1332.3      98.6   2.8E+22      68.4     796.0     103.8
   365     1.082    -0.096   267.137   -28.061     483.8   1.0E+22    2980.2    1682.8      35.7   3.6E+22    1820.9    2853.3     306.9
   366     1.086    -0.182   267.223   -28.102     214.2   4.5E+21    1319.7     688.2      36.7   1.5E+22     688.2     954.9     136.2
   367     1.092    -0.030   267.079   -28.018    1275.6   2.7E+22    7856.8   21024.8     137.6   4.5E+23     397.7    8531.7     810.7
   368     1.100     0.338   266.727   -27.821     181.6   3.8E+21    1118.7     603.0      33.4   1.3E+22     796.1     598.8     117.1
   369     1.100    -0.358   267.402   -28.180      82.3   1.7E+21     506.9     516.5      56.0   1.1E+22     144.7     490.9      52.9
   370     1.102     0.022   267.034   -27.983     553.4   1.2E+22    3408.4    2402.1      52.9   5.1E+22     798.2    2291.5     352.6
   371     1.102    -0.144   267.195   -28.068     536.3   1.1E+22    3303.5    4554.6      82.2   9.7E+22     404.8    2741.3     341.9
   372     1.104    -0.196   267.247   -28.093      96.5   2.0E+21     594.3     164.6      33.0   3.5E+21     225.7     656.9      61.6
   373     1.114     0.050   267.014   -27.958     306.5   6.5E+21    1887.7    1918.3      69.2   4.1E+22     285.3    1450.1     195.9
   374     1.118    -0.156   267.216   -28.061     234.1   5.0E+21    1442.0     655.5      29.7   1.4E+22    1238.0    1515.4     149.8
   375     1.120     0.234   266.839   -27.858     112.1   2.4E+21     690.4     205.7      33.0   4.4E+21     282.1     241.2      72.2
   376     1.122    -0.062   267.127   -28.009     549.1   1.2E+22    3382.2    2573.8      49.4   5.5E+22    1052.7    2236.1     351.2
   377     1.128    -0.108   267.176   -28.028    3015.1   6.4E+22   18571.5   17857.9      85.4   3.8E+23    1414.3   10926.7    1931.7
   378     1.128    -0.186   267.251   -28.068     248.3   5.3E+21    1529.4     322.1      33.0   6.8E+21     441.6    1357.9     159.3
   379     1.130    -0.364   267.426   -28.158     149.0   3.2E+21     917.6     370.3      26.9   7.8E+21     935.4     632.8      96.3
   380     1.132     0.368   266.717   -27.778      89.4   1.9E+21     550.6     232.7      11.6   4.9E+21    7345.9     390.2      58.1
   381     1.134     0.376   266.710   -27.772      89.4   1.9E+21     550.6      88.0      33.0   1.9E+21     120.6     377.4      58.2
   382     1.134    -0.272   267.338   -28.107     366.1   7.8E+21    2254.8    2580.9      69.5   5.5E+22     378.8    2173.7     235.8
   383     1.134    -0.358   267.422   -28.151     117.8   2.5E+21     725.4     427.1      43.1   9.1E+21     262.1     674.0      76.2
   384     1.136     0.004   267.072   -27.963     469.6   1.0E+22    2892.8    2146.8      54.0   4.6E+22     671.0    2094.3     301.4
   385     1.138    -0.194   267.265   -28.063     256.8   5.4E+21    1581.9    1346.5      54.9   2.9E+22     400.8    1448.7     165.1
   386     1.140     0.198   266.886   -27.859     210.0   4.5E+21    1293.4     942.1      43.4   2.0E+22     569.9     918.0     135.5
   387     1.140    -0.250   267.321   -28.090     408.6   8.7E+21    2517.0    4567.3     106.2   9.7E+22     187.9    2361.0     263.3
   388     1.142     0.086   266.996   -27.916     292.3   6.2E+21    1800.3    2456.1      77.4   5.2E+22     261.3    1718.3     188.0
   389     1.148     0.114   266.972   -27.896     147.6   3.1E+21     908.9     617.2      33.5   1.3E+22     812.6     594.5      95.1
   390     1.150    -0.126   267.206   -28.018     674.0   1.4E+22    4151.3    2090.0      51.7   4.4E+22     747.0    4058.0     433.9
   391     1.154    -0.174   267.255   -28.039     266.7   5.7E+21    1643.0    2013.4      67.5   4.3E+22     322.2    1763.7     172.0
   392     1.156     0.396   266.704   -27.743     136.2   2.9E+21     839.0     571.8      50.5   1.2E+22     219.3     605.9      89.1
   393     1.160     0.206   266.890   -27.838     177.4   3.8E+21    1092.4     648.4      46.9   1.4E+22     310.7     943.5     114.9
   394     1.162    -0.154   267.240   -28.022     210.0   4.5E+21    1293.4     950.6      44.8   2.0E+22     520.3    1379.1     135.6
   395     1.164    -0.282   267.366   -28.086     286.6   6.1E+21    1765.4    1633.1      61.7   3.5E+22     342.4    1942.4     185.8
   396     1.164    -0.322   267.405   -28.107     113.5   2.4E+21     699.2     306.5      38.8   6.5E+21     259.5     574.6      73.7
   397     1.166     0.064   267.031   -27.906     229.9   4.9E+21    1415.8     777.5      42.8   1.6E+22     490.4     784.6     148.5
   398     1.166    -0.114   267.204   -27.998     427.1   9.1E+21    2630.6    2284.4      53.7   4.8E+22     728.5    2680.2     275.8
   399     1.168     0.026   267.069   -27.924     164.6   3.5E+21    1013.8     639.9      43.6   1.4E+22     380.7     710.9     106.3
   400     1.168    -0.170   267.259   -28.025     153.2   3.2E+21     943.9     354.7      24.6   7.5E+21    1171.3    1370.6      99.1
   401     1.170     0.230   266.872   -27.817     302.2   6.4E+21    1861.5    1109.6      45.7   2.4E+22     571.7    1106.7     196.5
   402     1.176    -0.258   267.349   -28.064     193.0   4.1E+21    1188.6     363.2      33.0   7.7E+21     498.1    1586.3     125.3
   403     1.186    -0.404   267.497   -28.130     332.0   7.0E+21    2045.0    2785.2      89.7   5.9E+22     190.0    1759.4     217.4
   404     1.188     0.158   266.953   -27.839     302.2   6.4E+21    1861.5    1475.6      59.0   3.1E+22     353.7    1699.8     196.6
   405     1.188    -0.206   267.306   -28.027     161.8   3.4E+21     996.3     517.9      33.0   1.1E+22     710.1     464.0     105.1
   406     1.190     0.028   267.080   -27.904     214.2   4.5E+21    1319.7     671.1      36.6   1.4E+22     676.7    1269.9     139.0
   407     1.192     0.138   266.974   -27.846     391.6   8.3E+21    2412.1    1931.1      48.8   4.1E+22     819.8    1772.2     254.8
   408     1.194    -0.074   267.181   -27.953     805.9   1.7E+22    4964.0    7732.8      98.3   1.6E+23     401.3    4407.0     523.2
   409     1.196    -0.252   267.355   -28.043     299.4   6.3E+21    1844.0    3100.2      92.2   6.6E+22     194.9    1667.2     195.1
   410     1.198     0.092   267.022   -27.864     414.3   8.8E+21    2551.9    2090.0      58.9   4.4E+22     503.2    2288.6     269.6
   411     1.198    -0.086   267.195   -27.956     621.5   1.3E+22    3827.9    2317.0      58.5   4.9E+22     571.8    4390.0     403.8
   412     1.202     0.282   266.841   -27.763     141.9   3.0E+21     874.0     493.8      37.8   1.0E+22     449.1     549.1      93.0
   413     1.202     0.078   267.038   -27.868     309.3   6.6E+21    1905.2     889.6      27.3   1.9E+22    2159.3    1814.7     201.4
   414     1.206    -0.048   267.163   -27.930     319.2   6.8E+21    1966.4     508.0      33.0   1.1E+22     696.5    2074.4     207.7
   415     1.208     0.172   266.951   -27.815     299.4   6.3E+21    1844.0    1787.8      73.5   3.8E+22     222.3    1386.2     195.6
   416     1.212     0.364   266.767   -27.712     137.6   2.9E+21     847.7     113.5      33.0   2.4E+21     155.6     752.0      90.8
   417     1.212     0.098   267.025   -27.849     346.2   7.3E+21    2132.4     769.0      33.0   1.6E+22    1054.5    2060.2     225.9
   418     1.216     0.100   267.025   -27.845     334.9   7.1E+21    2062.5     790.3      33.0   1.7E+22    1083.7    1780.7     218.7
   419     1.216    -0.136   267.254   -27.967     357.6   7.6E+21    2202.4    2650.5      78.5   5.6E+22     269.6    1823.2     233.3
   420     1.218    -0.444   267.555   -28.123     146.1   3.1E+21     900.2     842.8      62.9   1.8E+22     166.7     702.3      96.5
   421     1.220    -0.360   267.474   -28.078     116.3   2.5E+21     716.6     208.6      33.0   4.4E+21     286.0     404.4      76.5
   422     1.222     0.010   267.116   -27.886     838.6   1.8E+22    5165.1   11487.2     128.1   2.4E+23     269.5    4903.6     547.5
   423     1.222    -0.096   267.219   -27.941     320.7   6.8E+21    1975.1     971.9      31.7   2.1E+22    1509.2    2136.8     209.4
   424     1.226     0.368   266.772   -27.698     202.9   4.3E+21    1249.8     950.6      52.7   2.0E+22     320.8    1196.1     134.2
   425     1.226     0.124   267.008   -27.824     432.8   9.2E+21    2665.6    2082.9      73.5   4.4E+22     258.5    1670.0     283.3
   426     1.230     0.360   266.782   -27.698     166.0   3.5E+21    1022.5     979.0      63.8   2.1E+22     185.7    1156.4     109.8
   427     1.234     0.056   267.078   -27.852     807.3   1.7E+22    4972.8    5029.9      77.2   1.1E+23     538.1    3693.3     528.7
   428     1.236    -0.370   267.493   -28.070      70.9   1.5E+21     437.0      99.3      33.0   2.1E+21     136.2     333.4      46.8
   429     1.238    -0.080   267.213   -27.919     273.8   5.8E+21    1686.7     659.8      29.0   1.4E+22    1328.9    1399.0     179.3
   430     1.238    -0.202   267.331   -27.982     117.8   2.5E+21     725.4     647.0      56.8   1.4E+22     173.8     584.6      77.3
   431     1.242    -0.056   267.192   -27.903     397.3   8.4E+21    2447.1    3974.3      95.2   8.4E+22     227.1    2170.9     260.4
   432     1.244     0.132   267.011   -27.804     156.1   3.3E+21     961.3     384.5      25.0   8.2E+21    1208.3    1237.3     102.6
   433     1.246     0.274   266.874   -27.729     175.9   3.7E+21    1083.7     698.1      42.6   1.5E+22     446.2    1268.5     116.2
   434     1.248     0.270   266.879   -27.730     194.4   4.1E+21    1197.3     446.9      33.0   9.5E+21     612.8    1312.5     128.4
   435     1.248    -0.398   267.527   -28.074      89.4   1.9E+21     550.6     114.9      33.0   2.4E+21     157.6     245.5      59.2
   436     1.254    -0.262   267.399   -27.999     221.3   4.7E+21    1363.4    1414.6      64.8   3.0E+22     255.6    1135.1     145.9
   437     1.256     0.368   266.789   -27.672     102.2   2.2E+21     629.2     183.0      33.0   3.9E+21     251.0     486.7      67.9
   438     1.256     0.268   266.886   -27.724     205.7   4.4E+21    1267.2     743.5      40.4   1.6E+22     556.4    1211.7     136.1
   439     1.256    -0.244   267.382   -27.988     113.5   2.4E+21     699.2     339.1      32.1   7.2E+21     504.7     720.8      74.8
   440     1.260     0.200   266.954   -27.756     212.8   4.5E+21    1310.9    2060.2      83.0   4.4E+22     177.3    1129.4     140.6
   441     1.262    -0.180   267.324   -27.950     139.0   2.9E+21     856.5     384.5      33.0   8.2E+21     527.2     854.2      91.6
   442     1.264     0.250   266.908   -27.726     175.9   3.7E+21    1083.7     523.6      39.1   1.1E+22     431.6     771.9     116.5
   443     1.264    -0.024   267.173   -27.868     234.1   5.0E+21    1442.0     884.0      38.6   1.9E+22     756.8    1250.0     154.1
   444     1.264    -0.376   267.515   -28.049     107.8   2.3E+21     664.2     888.2      68.7   1.9E+22     135.0     706.6      71.5
   445     1.268    -0.148   267.296   -27.928     451.2   9.6E+21    2779.2    3525.9      74.3   7.5E+22     423.8    2551.1     297.4
   446     1.274     0.056   267.102   -27.818     603.0   1.3E+22    3714.3    2822.1      50.3   6.0E+22    1094.0    4171.5     397.9
   447     1.274     0.054   267.104   -27.819     607.3   1.3E+22    3740.5    4056.6      72.5   8.6E+22     525.0    4211.2     400.7
   448     1.274    -0.192   267.342   -27.946     163.2   3.5E+21    1005.0     743.5      54.5   1.6E+22     226.4     737.8     107.8
   449     1.274    -0.476   267.618   -28.091     326.3   6.9E+21    2010.1    2141.1      69.3   4.5E+22     316.3    1675.7     217.9
   450     1.276    -0.208   267.359   -27.952     123.4   2.6E+21     760.3     256.8      33.0   5.4E+21     352.1     683.9      81.6
   451     1.278    -0.030   267.187   -27.859     227.0   4.8E+21    1398.3     912.3      43.8   1.9E+22     536.1    1248.6     149.8
   452     1.280    -0.072   267.229   -27.879     280.9   6.0E+21    1730.4    1401.8      53.4   3.0E+22     454.4    1681.4     185.5
   453     1.284    -0.124   267.282   -27.902     411.5   8.7E+21    2534.5    3101.7      78.3   6.6E+22     318.6    2219.1     271.9
   454     1.284    -0.288   267.441   -27.986     263.9   5.6E+21    1625.5    1170.6      46.2   2.5E+22     586.1    1299.7     175.0
   455     1.286    -0.340   267.493   -28.011     143.3   3.0E+21     882.7    1038.6      88.1   2.2E+22      74.8     543.4      95.3
   456     1.290     0.294   266.881   -27.681     286.6   6.1E+21    1765.4    1505.4      56.8   3.2E+22     405.4    1404.7     191.0
   457     1.292     0.142   267.029   -27.758     305.1   6.5E+21    1879.0    1780.7      63.3   3.8E+22     345.8    1572.1     202.3
   458     1.292     0.036   267.132   -27.813     634.2   1.3E+22    3906.6    2741.3      42.5   5.8E+22    1762.1    3101.7     419.8
   459     1.298     0.272   266.907   -27.686     403.0   8.5E+21    2482.0    2274.4      58.7   4.8E+22     553.8    1941.0     268.7
   460     1.298    -0.212   267.376   -27.935     149.0   3.2E+21     917.6     570.4      33.1   1.2E+22     777.1     669.7      98.9
   461     1.300     0.062   267.111   -27.793     454.0   9.6E+21    2796.6    2280.1      71.2   4.8E+22     311.2    3067.6     301.1
   462     1.300    -0.310   267.472   -27.984     147.6   3.1E+21     908.9     449.8      40.5   9.5E+21     334.1     506.5      98.2
   463     1.302    -0.272   267.436   -27.963     259.7   5.5E+21    1599.3    1444.4      53.1   3.1E+22     474.6    1705.5     172.7
   464     1.306     0.132   267.047   -27.751     222.8   4.7E+21    1372.1     678.2      31.8   1.4E+22    1038.3    1282.7     148.1
   465     1.306     0.014   267.161   -27.812     349.0   7.4E+21    2149.9    1139.4      37.8   2.4E+22    1043.6    1518.2     231.6
   466     1.306    -0.260   267.427   -27.953     228.4   4.8E+21    1407.1     391.6      33.0   8.3E+21     537.0    1477.0     152.0
   467     1.312    -0.418   267.584   -28.029     119.2   2.5E+21     734.1     551.9      49.0   1.2E+22     231.7     580.3      79.9
   468     1.314    -0.032   267.210   -27.829     603.0   1.3E+22    3714.3    7778.2     111.5   1.6E+23     276.2    3764.3     400.6
   469     1.314    -0.274   267.445   -27.953     164.6   3.5E+21    1013.8     811.6      49.2   1.7E+22     335.8    1515.4     109.7
   470     1.318     0.268   266.922   -27.671     293.7   6.2E+21    1809.1     676.8      33.0   1.4E+22     928.0    1708.3     196.5
   471     1.320    -0.142   267.320   -27.880     639.9   1.4E+22    3941.5    5649.9     106.3   1.2E+23     232.0    4028.2     425.8
   472     1.320    -0.218   267.394   -27.920     161.8   3.4E+21     996.3     706.6      42.1   1.5E+22     467.6     818.7     107.8
   473     1.322     0.044   267.141   -27.783     380.3   8.1E+21    2342.2    2727.1      71.1   5.8E+22     374.3    2389.4     253.1
   474     1.326    -0.070   267.254   -27.838     508.0   1.1E+22    3128.7    2219.1      54.9   4.7E+22     661.6    2521.3     338.2
   475     1.330     0.336   266.864   -27.625     269.6   5.7E+21    1660.5    1946.7      67.8   4.1E+22     308.3    1535.2     181.3
   476     1.332     0.186   267.010   -27.701     150.4   3.2E+21     926.4     523.6      18.4   1.1E+22    4114.5     774.7     100.6
   477     1.332    -0.250   267.432   -27.926     242.6   5.1E+21    1494.5     984.7      51.8   2.1E+22     348.3     779.0     162.1
   478     1.334    -0.412   267.591   -28.007     130.5   2.8E+21     804.0     841.4      55.4   1.8E+22     244.0     496.6      87.8
   479     1.336     0.152   267.045   -27.715     347.6   7.4E+21    2141.2    1032.9      40.1   2.2E+22     790.0     997.5     232.4
   480     1.336     0.050   267.144   -27.768     225.6   4.8E+21    1389.6     215.7      33.0   4.6E+21     295.7    1637.4     150.6
   481     1.338     0.096   267.100   -27.742     715.1   1.5E+22    4404.7    5674.1      98.7   1.2E+23     290.5    3172.6     477.7
   482     1.338    -0.286   267.471   -27.939     161.8   3.4E+21     996.3     222.8      33.0   4.7E+21     305.4     848.5     108.3
   483     1.340     0.138   267.061   -27.719     184.5   3.9E+21    1136.1     276.7      33.0   5.9E+21     379.4     990.4     123.4
   484     1.340    -0.130   267.320   -27.857     669.7   1.4E+22    4125.1    4763.1      75.1   1.0E+23     554.8    3789.8     447.2
   485     1.340    -0.284   267.470   -27.936     171.7   3.6E+21    1057.5     414.3      27.9   8.8E+21     937.0     804.5     115.0
   486     1.342     0.202   267.000   -27.684     242.6   5.1E+21    1494.5     891.1      44.1   1.9E+22     510.6    1095.4     162.6
   487     1.348    -0.082   267.279   -27.826     224.2   4.8E+21    1380.8     750.6      40.9   1.6E+22     542.2    1125.2     149.9
   488     1.348    -0.362   267.550   -27.969     201.5   4.3E+21    1241.0    1262.8      74.6   2.7E+22     149.8     876.9     135.5
   489     1.354     0.260   266.951   -27.644     739.2   1.6E+22    4553.3    5234.2      80.2   1.1E+23     500.4    3909.0     497.5
   490     1.354    -0.018   267.220   -27.788     248.3   5.3E+21    1529.4     333.4      33.0   7.1E+21     457.2    1580.6     166.1
   491     1.360    -0.450   267.643   -28.004     122.0   2.6E+21     751.6     339.1      24.6   7.2E+21    1122.5     566.1      82.5
   492     1.362    -0.528   267.720   -28.042      99.3   2.1E+21     611.8     323.5      30.7   6.9E+21     551.5     577.5      67.5
   493     1.364     0.214   267.001   -27.659     244.0   5.2E+21    1503.2    1301.1      63.1   2.8E+22     254.7    1167.7     164.3
   494     1.364    -0.338   267.536   -27.943     197.2   4.2E+21    1214.8     464.0      32.3   9.8E+21     679.7    1339.4     132.9
   495     1.364    -0.530   267.723   -28.042     110.7   2.3E+21     681.7     454.0      42.2   9.6E+21     296.9     580.3      75.2
   496     1.368    -0.344   267.544   -27.943     215.7   4.6E+21    1328.4    1241.5      65.0   2.6E+22     222.7    1305.4     145.5
   497     1.376     0.018   267.198   -27.750     400.1   8.5E+21    2464.5    2959.8      75.7   6.3E+22     336.9    2524.2     268.8
   498     1.376    -0.090   267.303   -27.806     306.5   6.5E+21    1887.7    1468.5      46.3   3.1E+22     728.6    1441.6     205.9
   499     1.376    -0.324   267.530   -27.926     197.2   4.2E+21    1214.8     522.1      29.2   1.1E+22    1035.5    1112.4     133.1
   500     1.378     0.002   267.215   -27.757     421.4   8.9E+21    2595.6    3612.4      76.6   7.7E+22     396.0    2983.9     283.2
   501     1.380    -0.472   267.676   -27.998     156.1   3.3E+21     961.3     292.3      33.0   6.2E+21     400.8     840.0     106.0
   502     1.382    -0.468   267.673   -27.994     168.8   3.6E+21    1040.0     739.2      46.5   1.6E+22     362.5     997.5     114.7
   503     1.384     0.116   267.108   -27.693     526.4   1.1E+22    3242.4    6664.4     103.0   1.4E+23     300.5    3542.9     354.6
   504     1.384    -0.212   267.426   -27.862     458.3   9.7E+21    2822.9    2891.7      78.0   6.1E+22     300.3    2258.8     308.8
   505     1.384    -0.300   267.511   -27.907     251.1   5.3E+21    1546.9    1599.1      66.2   3.4E+22     271.0    1312.5     169.6
   506     1.386     0.200   267.028   -27.648     295.1   6.3E+21    1817.8    2250.3      81.8   4.8E+22     202.3    1582.0     199.3
   507     1.388     0.384   266.851   -27.551     110.7   2.3E+21     681.7     306.5      22.6   6.5E+21    1304.8     500.9      75.3
   508     1.390    -0.466   267.676   -27.987     137.6   2.9E+21     847.7     229.9      33.0   4.9E+21     315.2     980.4      93.6
   509     1.394     0.048   267.179   -27.719     105.0   2.2E+21     646.7     227.0      14.7   4.8E+21    3550.5     405.8      70.8
   510     1.394    -0.250   267.468   -27.872     298.0   6.3E+21    1835.3    1802.0      81.6   3.8E+22     163.2    1301.1     201.3
   511     1.396    -0.230   267.450   -27.860     327.8   6.9E+21    2018.8    1417.5      49.1   3.0E+22     589.0    1986.4     221.4
   512     1.398    -0.006   267.234   -27.744     598.8   1.3E+22    3688.1    3237.9      69.6   6.9E+22     472.8    2854.8     403.8
   513     1.406     0.328   266.916   -27.564     246.9   5.2E+21    1520.7     241.2      33.0   5.1E+21     330.7    1096.8     168.0
   514     1.408    -0.384   267.607   -27.929     127.7   2.7E+21     786.6     255.4      14.2   5.4E+21    4358.3     739.2      86.8
   515     1.410     0.088   267.150   -27.685     312.2   6.6E+21    1922.7    2417.8      67.0   5.1E+22     395.9    2024.7     211.1
   516     1.410    -0.110   267.342   -27.787     360.4   7.6E+21    2219.8    6321.1     122.8   1.3E+23     168.0    2392.2     243.6
   517     1.412    -0.388   267.613   -27.928     129.1   2.7E+21     795.3     577.5      46.2   1.2E+22     288.6     747.7      87.9
   518     1.414     0.118   267.123   -27.666     285.2   6.0E+21    1756.6     874.0      33.0   1.9E+22    1196.3    1926.8     193.1
   519     1.426     0.358   266.898   -27.532     283.8   6.0E+21    1747.9    2240.4      97.3   4.7E+22     119.8    1186.2     194.0
   520     1.426    -0.186   267.425   -27.812     202.9   4.3E+21    1249.8    1150.7      65.2   2.4E+22     205.0    1051.4     137.6
   521     1.426    -0.200   267.438   -27.819     147.6   3.1E+21     908.9     263.9      33.0   5.6E+21     361.9     964.8     100.1
   522     1.426    -0.234   267.471   -27.837     347.6   7.4E+21    2141.2    2842.0      85.6   6.0E+22     223.4    1763.7     236.0
   523     1.428     0.306   266.950   -27.557     428.5   9.1E+21    2639.3    4204.1      91.6   8.9E+22     269.8    3016.5     292.4
   524     1.430     0.294   266.962   -27.561     425.7   9.0E+21    2621.9    2131.1      60.9   4.5E+22     466.1    3003.7     290.5
   525     1.432     0.130   267.122   -27.644     387.4   8.2E+21    2385.9    2178.0      64.9   4.6E+22     392.2    1851.6     263.2
   526     1.434    -0.004   267.253   -27.712     380.3   8.1E+21    2342.2    2331.2      73.1   4.9E+22     294.2    1786.4     258.0
   527     1.442     0.094   267.163   -27.654     285.2   6.0E+21    1756.6    2786.7      77.8   5.9E+22     292.2    1593.4     194.0
   528     1.444     0.072   267.185   -27.664     276.7   5.9E+21    1704.2     776.1      27.2   1.6E+22    1890.0    1496.9     188.2
   529     1.450     0.296   266.972   -27.543     368.9   7.8E+21    2272.3    2104.2      61.1   4.5E+22     454.1    2590.9     252.6
   530     1.458     0.272   267.000   -27.549     330.6   7.0E+21    2036.3    1211.7      55.6   2.6E+22     347.9    1846.0     226.4
   531     1.458     0.202   267.068   -27.585     364.6   7.7E+21    2246.1    2809.4      79.5   6.0E+22     275.1    2024.7     249.2
   532     1.458    -0.070   267.331   -27.725     102.2   2.2E+21     629.2     175.9      33.0   3.7E+21     241.2     324.9      69.6
   533     1.468     0.096   267.176   -27.631     195.8   4.2E+21    1206.1     929.4      51.2   2.0E+22     341.0     861.3     133.8
   534     1.472    -0.186   267.451   -27.773     109.3   2.3E+21     672.9     333.4      33.0   7.1E+21     457.2     259.7      74.7
   535     1.474    -0.064   267.334   -27.708      70.9   1.5E+21     437.0     133.4      33.0   2.8E+21     182.9     516.5      48.5
   536     1.476     0.040   267.235   -27.653     675.4   1.4E+22    4160.0    6732.5     101.0   1.4E+23     322.2    3700.4     461.6
   537     1.482     0.198   267.085   -27.567     367.5   7.8E+21    2263.5    1349.3      40.5   2.9E+22    1003.9    1834.6     252.1
   538     1.488     0.058   267.224   -27.634     177.4   3.8E+21    1092.4     439.8      25.9   9.3E+21    1248.9    1609.0     121.5
   539     1.488    -0.080   267.358   -27.705     150.4   3.2E+21     926.4     400.1      22.5   8.5E+21    1724.0     376.0     103.0
   540     1.488    -0.292   267.564   -27.813     116.3   2.5E+21     716.6     273.8      33.0   5.8E+21     375.5     361.8      79.9
   541     1.490     0.006   267.276   -27.659     160.3   3.4E+21     987.6     499.4      32.8   1.1E+22     696.2     676.8     109.8
   542     1.496     0.254   267.039   -27.526     245.5   5.2E+21    1511.9    1763.7      71.6   3.7E+22     236.6    1244.3     169.0
   543     1.496    -0.164   267.444   -27.741     225.6   4.8E+21    1389.6     810.2      45.4   1.7E+22     428.0     664.0     154.8
   544     1.500    -0.202   267.483   -27.757     109.3   2.3E+21     672.9     132.0      33.0   2.8E+21     180.9     916.6      75.0
   545     1.512     0.036   267.260   -27.624     208.6   4.4E+21    1284.7     852.7      57.2   1.8E+22     224.4    1061.3     143.4
   546     1.516     0.146   267.155   -27.564     691.0   1.5E+22    4256.1    9881.0     112.9   2.1E+23     338.3    4382.9     476.1
   547     1.516     0.120   267.181   -27.578     244.0   5.2E+21    1503.2     656.9      27.0   1.4E+22    1646.5    1472.8     168.1
   548     1.518    -0.194   267.486   -27.737     564.7   1.2E+22    3478.3    4172.9     104.5   8.8E+22     180.2    2670.3     388.9
   549     1.520    -0.112   267.408   -27.693     383.1   8.1E+21    2359.7    3017.9      95.0   6.4E+22     173.2    1897.0     263.7
   550     1.526    -0.248   267.543   -27.758     241.2   5.1E+21    1485.7    1451.5      63.5   3.1E+22     280.0    1153.5     166.5
   551     1.534     0.224   267.091   -27.509     113.5   2.4E+21     699.2     132.0      33.0   2.8E+21     180.9     522.1      78.6
   552     1.538     0.058   267.253   -27.591     161.8   3.4E+21     996.3     560.5      43.0   1.2E+22     348.6     493.8     111.7
   553     1.540     0.214   267.104   -27.509     137.6   2.9E+21     847.7     703.8      49.8   1.5E+22     281.3     586.0      95.3
   554     1.542    -0.046   267.356   -27.641     489.5   1.0E+22    3015.1    4113.3      85.0   8.7E+22     329.7    2722.8     338.0
   555     1.544     0.408   266.919   -27.405      97.9   2.1E+21     603.0     431.3      44.9   9.1E+21     235.0     536.3      68.3
   556     1.544    -0.286   267.590   -27.762     144.7   3.1E+21     891.4    1010.2      64.2   2.1E+22     187.9     604.4     100.3
   557     1.546     0.180   267.140   -27.521     136.2   2.9E+21     839.0     322.1      27.1   6.8E+21     799.2     368.9      94.4
   558     1.546     0.084   267.233   -27.570      95.1   2.0E+21     585.5     147.6      33.0   3.1E+21     202.3     227.0      65.7
   559     1.546    -0.150   267.459   -27.691     191.5   4.1E+21    1179.8    1030.1      59.6   2.2E+22     239.8    1014.5     132.4
   560     1.560     0.204   267.125   -27.497      93.6   2.0E+21     576.8     261.1      33.0   5.5E+21     358.0     551.9      65.0
   561     1.566    -0.316   267.632   -27.759     190.1   4.0E+21    1171.1     346.2      33.0   7.3E+21     474.7     976.2     132.3
   562     1.572    -0.074   267.401   -27.629     249.7   5.3E+21    1538.2    1023.0      38.8   2.2E+22     866.4     876.9     173.3
   563     1.572    -0.108   267.434   -27.647     252.6   5.4E+21    1555.6    1345.1      58.5   2.9E+22     331.4    1122.3     175.3
   564     1.574    -0.308   267.629   -27.748     187.3   4.0E+21    1153.6     289.4      33.0   6.1E+21     396.9    1272.7     130.4
   565     1.576    -0.178   267.504   -27.679     359.0   7.6E+21    2211.1    1313.9      43.9   2.8E+22     763.7    1563.6     249.4
   566     1.582    -0.260   267.587   -27.716     120.6   2.6E+21     742.9     349.0      37.2   7.4E+21     334.1     929.4      84.0
   567     1.582    -0.312   267.637   -27.743     228.4   4.8E+21    1407.1    1787.8      70.6   3.8E+22     249.9    1399.0     159.3
   568     1.586     0.166   267.177   -27.494     140.5   3.0E+21     865.2     258.2      21.7   5.5E+21    1247.0     695.2      97.9
   569     1.592     0.166   267.180   -27.489     161.8   3.4E+21     996.3     624.3      41.9   1.3E+22     417.9     848.5     112.8
   570     1.592    -0.262   267.595   -27.709     252.6   5.4E+21    1555.6    1301.1      56.4   2.8E+22     357.7    1147.9     176.2
   571     1.594    -0.030   267.371   -27.588     359.0   7.6E+21    2211.1    2319.9      65.4   4.9E+22     408.1    2308.5     249.9
   572     1.600     0.022   267.324   -27.556    1484.1   3.1E+22    9141.5   19735.1     127.4   4.2E+23     470.0    8114.5    1034.4
   573     1.600    -0.210   267.549   -27.675     157.5   3.3E+21     970.1     290.9      33.0   6.2E+21     398.8     813.0     109.9
   574     1.606    -0.118   267.463   -27.623     244.0   5.2E+21    1503.2     754.8      28.9   1.6E+22    1549.0    1275.6     170.3
   575     1.608     0.094   267.259   -27.512     107.8   2.3E+21     664.2     420.0      35.2   8.9E+21     474.1     614.4      75.3
   576     1.608    -0.090   267.437   -27.607     337.7   7.2E+21    2080.0    1992.1      63.9   4.2E+22     375.5    1383.4     235.6
   577     1.608    -0.122   267.468   -27.623     207.2   4.4E+21    1276.0     733.6      21.1   1.6E+22    3858.8    1137.9     144.6
   578     1.610    -0.172   267.518   -27.647     844.2   1.8E+22    5200.0    7288.7      93.3   1.5E+23     442.8    4268.0     589.6
   579     1.626     0.082   267.281   -27.503     211.4   4.5E+21    1302.2     550.5      33.0   1.2E+22     754.9     716.5     148.0
   580     1.638    -0.192   267.553   -27.633     618.6   1.3E+22    3810.4    2649.0      56.7   5.6E+22     715.7    3463.5     434.0
   581     1.640    -0.296   267.655   -27.685     153.2   3.2E+21     943.9     567.5      53.4   1.2E+22     183.6     811.6     107.7
   582     1.642     0.232   267.146   -27.412     143.3   3.0E+21     882.7     652.7      48.2   1.4E+22     286.7     744.9     100.8
   583     1.648     0.052   267.323   -27.499     120.6   2.6E+21     742.9     123.4      33.0   2.6E+21     169.3     508.0      84.7
   584     1.650    -0.198   267.566   -27.626     385.9   8.2E+21    2377.1    1958.0      61.5   4.2E+22     415.8    3067.6     271.2
   585     1.652    -0.066   267.439   -27.557    1167.7   2.5E+22    7192.6   11142.4      99.6   2.4E+23     555.7    6265.7     820.1
   586     1.652    -0.260   267.627   -27.656     322.1   6.8E+21    1983.9    1905.5      66.6   4.0E+22     317.6    1245.8     226.7
   587     1.656     0.080   267.301   -27.478     221.3   4.7E+21    1363.4    1455.8      70.4   3.1E+22     205.9    1132.3     155.7
   588     1.656    -0.230   267.601   -27.637     217.1   4.6E+21    1337.1     910.9      42.9   1.9E+22     567.3    1061.3     152.8
   589     1.658    -0.180   267.553   -27.610     428.5   9.1E+21    2639.3     709.4      33.0   1.5E+22     972.8    2833.5     301.4
   590     1.658    -0.356   267.724   -27.700     201.5   4.3E+21    1241.0    1248.6      76.1   2.6E+22     139.8     922.3     142.2
   591     1.660    -0.178   267.553   -27.607     454.0   9.6E+21    2796.6    1759.4      41.7   3.7E+22    1194.8    2670.3     319.5
   592     1.666     0.054   267.331   -27.483     123.4   2.6E+21     760.3     289.4      22.9   6.1E+21    1187.7     739.2      86.9
   593     1.670     0.364   267.035   -27.320     178.8   3.8E+21    1101.2     594.5      39.1   1.3E+22     491.2     699.5     126.8
   594     1.672     0.164   267.229   -27.421     130.5   2.8E+21     804.0     374.6      36.8   7.9E+21     369.8     695.2      92.1
   595     1.676     0.162   267.233   -27.419     150.4   3.2E+21     926.4     442.7      35.2   9.4E+21     498.5     698.1     106.2
   596     1.676    -0.130   267.515   -27.569     797.4   1.7E+22    4911.6    7473.2      98.4   1.6E+23     386.2    3991.3     562.2
   597     1.680    -0.094   267.483   -27.547     465.4   9.9E+21    2866.6     723.6      33.0   1.5E+22     992.2    2372.4     328.2
   598     1.684    -0.348   267.731   -27.674     427.1   9.1E+21    2630.6    1660.1      47.8   3.5E+22     748.1    2840.6     302.5
   599     1.686    -0.172   267.562   -27.582     401.5   8.5E+21    2473.3    1975.1      51.8   4.2E+22     699.8    2314.2     283.6
   600     1.692    -0.212   267.604   -27.597     307.9   6.5E+21    1896.5    1834.6      63.8   3.9E+22     347.8    1484.1     217.8
   601     1.696    -0.034   267.434   -27.502     254.0   5.4E+21    1564.4    1152.1      49.1   2.4E+22     479.6    1102.5     179.5
   602     1.696    -0.092   267.490   -27.532     496.6   1.1E+22    3058.8    3324.4      70.2   7.0E+22     474.1    2057.4     351.1
   603     1.696    -0.386   267.775   -27.683     872.6   1.8E+22    5374.8    2711.5      33.1   5.7E+22    3671.0    4692.2     619.7
   604     1.698    -0.366   267.757   -27.671    1008.8   2.1E+22    6213.8    5753.5      69.8   1.2E+23     833.3    5022.8     716.3
   605     1.700    -0.424   267.814   -27.699     259.7   5.5E+21    1599.3     825.8      33.2   1.8E+22    1112.0    1189.0     184.7
   606     1.702     0.062   267.345   -27.448     110.7   2.3E+21     681.7     315.0      27.3   6.7E+21     760.3     536.3      78.3
   607     1.710    -0.024   267.432   -27.485     200.1   4.2E+21    1232.3     350.5      33.0   7.4E+21     480.5    1007.4     141.7
   608     1.714    -0.058   267.468   -27.499     227.0   4.8E+21    1398.3     794.6      24.1   1.7E+22    2783.3     851.3     160.9
   609     1.716     0.062   267.353   -27.436     123.4   2.6E+21     760.3     154.7      33.0   3.3E+21     212.1     550.5      87.6
   610     1.716    -0.278   267.682   -27.610     154.7   3.3E+21     952.6    1284.1      76.9   2.7E+22     139.1     935.0     109.9
   611     1.730    -0.192   267.607   -27.554     120.6   2.6E+21     742.9     292.3      16.3   6.2E+21    3325.7     268.2      85.7
   612     1.734    -0.412   267.822   -27.663    1624.6   3.4E+22   10006.7   16593.7     112.5   3.5E+23     574.6    8497.6    1160.7
   613     1.738     0.020   267.406   -27.439     210.0   4.5E+21    1293.4     211.4      33.0   4.5E+21     289.9    1076.9     149.4
   614     1.738    -0.080   267.503   -27.490     368.9   7.8E+21    2272.3    1787.8      57.2   3.8E+22     470.5    1749.5     262.4
   615     1.748     0.022   267.410   -27.429     245.5   5.2E+21    1511.9    1523.9      61.7   3.2E+22     319.5    1515.4     174.8
   616     1.756    -0.198   267.627   -27.535     105.0   2.2E+21     646.7     266.7      18.9   5.7E+21    1946.9     246.9      74.9
   617     1.760    -0.086   267.521   -27.474     349.0   7.4E+21    2149.9    2026.1      69.6   4.3E+22     296.6    1694.1     249.0
   618     1.768    -0.000   267.443   -27.423     273.8   5.8E+21    1686.7    1451.5      56.1   3.1E+22     404.2    1444.4     195.6
   619     1.770     0.240   267.212   -27.298     129.1   2.7E+21     795.3     476.7      35.0   1.0E+22     548.4     597.3      92.5
   620     1.770     0.050   267.396   -27.396     191.5   4.1E+21    1179.8     456.9      33.0   9.7E+21     626.5     803.1     136.9
   621     1.784     0.050   267.404   -27.384     202.9   4.3E+21    1249.8     841.4      45.0   1.8E+22     453.5    1035.8     145.3
   622     1.790     0.122   267.338   -27.342     122.0   2.6E+21     751.6     439.8      44.4   9.3E+21     248.0     628.6      87.5
   623     1.798    -0.124   267.580   -27.461     327.8   6.9E+21    2018.8    2690.2      84.2   5.7E+22     222.0    1653.0     235.1
   624     1.798    -0.152   267.607   -27.475     184.5   3.9E+21    1136.1     641.3      33.2   1.4E+22     861.2     742.1     132.3
   625     1.802     0.142   267.325   -27.321     201.5   4.3E+21    1241.0    1630.3      76.2   3.5E+22     181.5    1157.8     144.8
   626     1.832     0.356   267.136   -27.185     183.0   3.9E+21    1127.4     644.2      37.1   1.4E+22     623.1     746.3     132.6
   627     1.832     0.066   267.416   -27.334     134.8   2.9E+21     830.3     390.2      33.0   8.3E+21     535.0     550.5      97.2
   628     1.834    -0.234   267.707   -27.486     150.4   3.2E+21     926.4     505.1      40.1   1.1E+22     385.1     817.3     108.5
   629     1.842     0.356   267.142   -27.177      68.1   1.4E+21     419.5      95.1      33.0   2.0E+21     130.3     569.0      49.4
   630     1.848    -0.264   267.744   -27.490     160.3   3.4E+21     987.6    1383.4      81.7   2.9E+22     125.2     892.5     116.0
   631     1.850     0.078   267.415   -27.313     133.4   2.8E+21     821.5     102.2      33.0   2.2E+21     140.1     743.5      96.4
   632     1.850     0.072   267.421   -27.316     146.1   3.1E+21     900.2     732.1      33.2   1.6E+22     985.0     797.4     105.6
   633     1.860    -0.230   267.718   -27.462     127.7   2.7E+21     786.6     438.4      27.9   9.3E+21    1000.1     705.2      92.5
   634     1.864    -0.152   267.645   -27.419     208.6   4.4E+21    1284.7    1323.8      59.0   2.8E+22     318.4    1213.1     151.0
   635     1.872     0.060   267.445   -27.303     126.3   2.7E+21     777.8     195.8      33.0   4.2E+21     268.5     439.8      91.5
   636     1.878    -0.154   267.655   -27.408     224.2   4.8E+21    1380.8     439.8      11.4   9.3E+21   14438.5     947.8     162.6
   637     1.884    -0.060   267.568   -27.354     513.6   1.1E+22    3163.7    5462.7      98.3   1.2E+23     283.2    2935.6     372.6
   638     1.894    -0.118   267.630   -27.376     202.9   4.3E+21    1249.8     742.1      40.5   1.6E+22     550.9     842.8     147.4
   639     1.894    -0.186   267.695   -27.410     205.7   4.4E+21    1267.2     617.2      30.8   1.3E+22    1042.9     849.9     149.5
   640     1.900    -0.264   267.774   -27.445     126.3   2.7E+21     777.8     638.5      43.8   1.4E+22     374.9     600.2      91.9
   641     1.906    -0.170   267.687   -27.392     163.2   3.5E+21    1005.0     412.9      33.0   8.8E+21     566.1     527.8     118.8
   642     1.908     0.082   267.444   -27.261     137.6   2.9E+21     847.7     560.5      40.6   1.2E+22     411.4     649.8     100.2
   643     1.910    -0.058   267.581   -27.331     193.0   4.1E+21    1188.6     388.8      15.0   8.2E+21    5710.3     906.7     140.5
   644     1.916     0.096   267.436   -27.247     117.8   2.5E+21     725.4     147.6      33.0   3.1E+21     202.3     550.5      85.8
   645     1.932    -0.126   267.659   -27.347     242.6   5.1E+21    1494.5    1414.6      59.0   3.0E+22     339.6    1078.3     177.2
   646     1.934    -0.172   267.705   -27.369     207.2   4.4E+21    1276.0     424.2      33.0   9.0E+21     581.7     363.2     151.3
   647     1.938    -0.338   267.868   -27.450     605.9   1.3E+22    3731.8    3466.3      67.3   7.3E+22     560.8    2580.9     443.8
   648     1.954     0.114   267.440   -27.205     147.6   3.1E+21     908.9     708.0      62.1   1.5E+22     145.4     594.5     108.1
   649     1.958    -0.118   267.667   -27.321     180.2   3.8E+21    1109.9    1082.6      65.6   2.3E+22     188.6    1194.7     132.0
   650     1.970    -0.112   267.668   -27.307     119.2   2.5E+21     734.1     283.8      33.0   6.0E+21     389.1     994.6      87.4
   651     1.972    -0.140   267.696   -27.320     322.1   6.8E+21    1983.9    1833.2      63.0   3.9E+22     361.9    1600.5     236.4
   652     1.988    -0.276   267.837   -27.376     225.6   4.8E+21    1389.6    1030.1      47.7   2.2E+22     468.9    1076.9     166.1
   653     1.992    -0.266   267.829   -27.367     202.9   4.3E+21    1249.8     405.8      33.0   8.6E+21     556.4     970.5     149.5
   654     1.998     0.200   267.383   -27.123     232.7   4.9E+21    1433.3    1819.0      68.5   3.9E+22     278.4    1096.8     171.6
   655     1.998     0.158   267.423   -27.145     103.6   2.2E+21     638.0     631.4      55.4   1.3E+22     182.9     708.0      76.3
   656     2.002    -0.208   267.779   -27.329     164.6   3.5E+21    1013.8     455.5      29.8   9.7E+21     852.4    1072.7     121.3
   657     2.010    -0.186   267.762   -27.311     286.6   6.1E+21    1765.4    2688.8      88.9   5.7E+22     188.6    1721.1     211.4
   658     2.064    -0.324   267.927   -27.335     191.5   4.1E+21    1179.8     588.8      43.6   1.2E+22     349.1     566.1     142.5
   659     2.090    -0.008   267.636   -27.151     160.3   3.4E+21     987.6     411.5      25.9   8.7E+21    1173.8     655.5     119.4
   660     2.108    -0.256   267.886   -27.262     132.0   2.8E+21     812.8     691.0      57.2   1.5E+22     182.1     630.0      98.6
   661     2.112     0.298   267.354   -26.975     185.9   3.9E+21    1144.9     685.3      45.9   1.5E+22     349.7     735.0     139.2
   662     2.114    -0.130   267.768   -27.193     129.1   2.7E+21     795.3     330.6      22.7   7.0E+21    1398.2     451.2      96.4
   663     2.144     0.006   267.654   -27.097     681.1   1.4E+22    4195.0    1460.0      26.5   3.1E+22    3883.5    1505.4     510.3
   664     2.148     0.282   267.390   -26.952     234.1   5.0E+21    1442.0     918.0      43.6   1.9E+22     545.8     815.9     176.0
   665     2.154     0.036   267.631   -27.073     317.8   6.7E+21    1957.7    1360.7      51.4   2.9E+22     492.9    1241.5     238.4
   666     2.158    -0.100   267.764   -27.140     120.6   2.6E+21     742.9     500.9      33.2   1.1E+22     675.7     435.6      90.5
   667     2.166    -0.222   267.887   -27.195     113.5   2.4E+21     699.2     344.8      28.8   7.3E+21     712.7     442.7      85.3
   668     2.178     0.066   267.615   -27.037     198.6   4.2E+21    1223.5    1485.6      74.0   3.1E+22     180.6    1001.7     149.5
   669     2.206     0.028   267.668   -27.033     183.0   3.9E+21    1127.4     783.2      46.2   1.7E+22     390.6     882.5     138.1
   670     2.232     0.042   267.670   -27.003     178.8   3.8E+21    1101.2     747.7      40.2   1.6E+22     567.2     854.2     135.3
   671     2.232    -0.194   267.897   -27.124     123.4   2.6E+21     760.3     285.2      16.8   6.0E+21    2963.8     770.4      93.5
   672     2.240     0.046   267.670   -26.994     168.8   3.6E+21    1040.0     195.8      33.0   4.2E+21     268.5     735.0     127.9
   673     2.240    -0.198   267.906   -27.119     154.7   3.3E+21     952.6     403.0      26.8   8.5E+21    1035.0     783.2     117.2
   674     2.250     0.228   267.501   -26.893     198.6   4.2E+21    1223.5     895.3      50.6   1.9E+22     341.1     834.3     150.9
   675     2.264     0.350   267.392   -26.818      79.5   1.7E+21     489.4     149.0      33.0   3.2E+21     204.3     554.8      60.6
   676     2.266    -0.206   267.929   -27.101     105.0   2.2E+21     646.7     271.0      15.8   5.7E+21    3411.5     632.8      79.8
   677     2.276    -0.206   267.934   -27.092     113.5   2.4E+21     699.2     190.1      33.0   4.0E+21     260.7     641.3      86.4
   678     2.284     0.046   267.696   -26.957     102.2   2.2E+21     629.2     263.9      19.2   5.6E+21    1828.7     383.1      77.8
   679     2.284    -0.198   267.931   -27.081     106.4   2.3E+21     655.5     174.5      33.0   3.7E+21     239.3     584.6      81.0
   680     2.296    -0.132   267.874   -27.037     221.3   4.7E+21    1363.4    1126.6      51.4   2.4E+22     408.6    1038.6     168.7
   681     2.302     0.258   267.502   -26.832     261.1   5.5E+21    1608.1    1372.0      58.5   2.9E+22     337.2    1203.2     199.5
   682     2.310     0.224   267.539   -26.843     163.2   3.5E+21    1005.0     476.7      32.7   1.0E+22     674.3     617.2     124.8
   683     2.328     0.024   267.742   -26.930     173.1   3.7E+21    1066.2    1296.8      70.5   2.7E+22     182.1     888.2     132.4
   684     2.334    -0.160   267.923   -27.019     170.3   3.6E+21    1048.7     800.2      45.9   1.7E+22     407.0     851.3     130.3
   685     2.340     0.072   267.703   -26.895     126.3   2.7E+21     777.8     536.3      42.5   1.1E+22     343.5     605.9      96.7
   686     2.344     0.160   267.620   -26.847     158.9   3.4E+21     978.8     587.4      40.8   1.2E+22     425.6     671.1     121.9
   687     2.370     0.064   267.728   -26.873     127.7   2.7E+21     786.6     563.3      26.3   1.2E+22    1529.3     485.3      98.1
   688     2.372    -0.044   267.833   -26.927     116.3   2.5E+21     716.6     106.4      33.0   2.3E+21     145.9     692.4      89.4
   689     2.378    -0.050   267.842   -26.925     161.8   3.4E+21     996.3     614.4      47.8   1.3E+22     278.1     705.2     124.4
   690     2.390    -0.006   267.807   -26.892     149.0   3.2E+21     917.6     550.5      36.4   1.2E+22     564.8     607.3     114.7
   691     2.396    -0.062   267.864   -26.916     130.5   2.8E+21     804.0     438.4      37.0   9.3E+21     424.8     577.5     100.6
   692     2.404     0.066   267.745   -26.843     390.2   8.3E+21    2403.4    1143.6      42.2   2.4E+22     752.0    1105.3     300.9
   693     2.412     0.108   267.709   -26.815      97.9   2.1E+21     603.0     205.7      33.0   4.4E+21     282.1     288.0      75.6
   694     2.414     0.408   267.422   -26.659     207.2   4.4E+21    1276.0    1319.5      70.0   2.8E+22     189.2    1052.8     160.6
   695     2.416    -0.046   267.860   -26.890     175.9   3.7E+21    1083.7     624.3      46.1   1.3E+22     313.2     710.9     135.8
   696     2.418     0.056   267.763   -26.836      96.5   2.0E+21     594.3     126.3      33.0   2.7E+21     173.2     651.3      74.5
   697     2.430     0.216   267.616   -26.744     174.5   3.7E+21    1075.0     388.8      23.9   8.2E+21    1396.2     523.6     135.1
   698     2.438     0.216   267.620   -26.737     122.0   2.6E+21     751.6     202.9      33.0   4.3E+21     278.2     561.9      94.6
   699     2.440    -0.164   267.988   -26.930     302.2   6.4E+21    1861.5    1437.3      64.3   3.0E+22     266.5    1216.0     234.0
   700     2.444     0.126   267.710   -26.778     703.8   1.5E+22    4334.8    3243.5      74.0   6.9E+22     393.8    2317.0     545.2
   701     2.446    -0.548   268.362   -27.120     327.8   6.9E+21    2018.8     671.1      20.1   1.4E+22    4048.2     790.3     255.1
   702     2.448    -0.482   268.299   -27.085     170.3   3.6E+21    1048.7     554.8      44.9   1.2E+22     301.4     567.5     132.4
   703     2.452    -0.116   267.948   -26.895     133.4   2.8E+21     821.5     733.6      52.4   1.6E+22     251.4     703.8     103.4
   704     2.454     0.466   267.389   -26.595     157.5   3.3E+21     970.1     485.3      46.0   1.0E+22     246.3     462.6     122.7
   705     2.458     0.162   267.684   -26.748     103.6   2.2E+21     638.0     161.8      33.0   3.4E+21     221.8     604.4      80.4
   706     2.460    -0.184   268.018   -26.923      78.0   1.7E+21     480.7     127.7      33.0   2.7E+21     175.1     444.1      60.5
   707     2.466     0.176   267.675   -26.734     129.1   2.7E+21     795.3     665.5      51.9   1.4E+22     234.3     754.8     100.3
   708     2.472    -0.348   268.184   -26.996      96.5   2.0E+21     594.3     219.9      33.0   4.7E+21     301.6     390.2      75.1
   709     2.474    -0.506   268.337   -27.074     126.3   2.7E+21     777.8     237.0      33.0   5.0E+21     324.9     262.5      98.5
   710     2.476    -0.388   268.224   -27.013     112.1   2.4E+21     690.4     420.0      44.3   8.9E+21     237.7     488.1      87.3
   711     2.478     0.178   267.680   -26.722     120.6   2.6E+21     742.9     265.3      33.0   5.6E+21     363.8     693.8      93.8
   712     2.480     0.016   267.837   -26.803     141.9   3.0E+21     874.0     498.0      38.6   1.1E+22     427.7     787.5     110.3
   713     2.488    -0.126   267.978   -26.869     171.7   3.6E+21    1057.5    1062.7      57.1   2.3E+22     280.8     889.6     133.5
   714     2.502    -0.014   267.878   -26.800     219.9   4.7E+21    1354.6    1881.4      81.0   4.0E+22     174.7    1231.6     171.3
   715     2.502    -0.048   267.911   -26.817     461.1   9.8E+21    2840.3    3503.2      88.8   7.4E+22     246.4    2309.9     359.2
   716     2.504    -0.108   267.970   -26.846      80.9   1.7E+21     498.2      96.5      33.0   2.0E+21     132.3     489.5      63.0
   717     2.506    -0.114   267.977   -26.847      86.6   1.8E+21     533.1     113.5      33.0   2.4E+21     155.6     437.0      67.4
   718     2.510     0.512   267.378   -26.524     275.3   5.8E+21    1695.5    1048.5      43.9   2.2E+22     612.8    1085.4     215.9
   719     2.510    -0.658   268.505   -27.120     190.1   4.0E+21    1171.1     170.3      33.0   3.6E+21     233.5     970.5     149.3
   720     2.516    -0.228   268.093   -26.897     123.4   2.6E+21     760.3     273.8      11.4   5.8E+21    9036.4     553.4      96.3
   721     2.518    -0.662   268.514   -27.116     280.9   6.0E+21    1730.4     448.4      33.0   9.5E+21     614.8     989.0     220.8
   722     2.522    -0.240   268.108   -26.898     139.0   2.9E+21     856.5     456.9      33.9   9.7E+21     578.4     625.7     108.6
   723     2.534     0.198   267.693   -26.664    1102.5   2.3E+22    6790.6    4621.3      56.8   9.8E+22    1244.0    3995.5     862.4
   724     2.544    -0.156   268.039   -26.836     107.8   2.3E+21     664.2     364.6      36.3   7.7E+21     375.0     412.9      84.4
   725     2.548    -0.204   268.088   -26.857      93.6   2.0E+21     576.8     215.7      33.0   4.6E+21     295.7     133.4      73.3
   726     2.558    -0.364   268.248   -26.930     157.5   3.3E+21     970.1     656.9      41.2   1.4E+22     461.9     681.1     123.6
   727     2.582     0.192   267.726   -26.626     129.1   2.7E+21     795.3     522.1      40.5   1.1E+22     386.5     586.0     101.5
   728     2.582     0.072   267.841   -26.687     207.2   4.4E+21    1276.0     801.7      42.9   1.7E+22     501.0     759.1     162.7
   729     2.590     0.002   267.913   -26.716     153.2   3.2E+21     943.9     452.6      36.5   9.6E+21     458.7     899.6     120.4
   730     2.590    -0.002   267.917   -26.718     163.2   3.5E+21    1005.0     553.4      35.4   1.2E+22     615.7    1025.8     128.2
   731     2.592    -0.184   268.094   -26.809     298.0   6.3E+21    1835.3     710.9      24.0   1.5E+22    2546.6     682.5     234.2
   732     2.594    -0.030   267.946   -26.729     273.8   5.8E+21    1686.7     940.7      43.0   2.0E+22     581.8     837.1     215.3
   733     2.598    -0.356   268.263   -26.891     177.4   3.8E+21    1092.4     383.1      19.4   8.1E+21    2597.5     334.9     139.7
   734     2.604    -0.228   268.143   -26.821     153.2   3.2E+21     943.9     479.6      35.5   1.0E+22     526.9     461.1     120.6
   735     2.616     0.132   267.803   -26.627    1054.2   2.2E+22    6493.5    6123.8      84.0   1.3E+23     509.8    3768.5     830.9
   736     2.620    -0.156   268.083   -26.771     113.5   2.4E+21     699.2     692.4      60.8   1.5E+22     151.7     533.5      89.5
   737     2.622     0.236   267.707   -26.569     645.6   1.4E+22    3976.5    4825.6      85.5   1.0E+23     380.7    3138.5     509.6
   738     2.642     0.176   267.776   -26.582     212.8   4.5E+21    1310.9     610.1      33.3   1.3E+22     815.6     840.0     168.2
   739     2.644    -0.170   268.110   -26.757      75.2   1.6E+21     463.2     103.6      33.0   2.2E+21     142.0     340.5      59.4
   740     2.648     1.012   266.979   -26.148     482.4   1.0E+22    2971.4    1146.4      27.5   2.4E+22    2722.3    1184.8     388.3
   741     2.652    -0.098   268.045   -26.714     133.4   2.8E+21     821.5     639.9      52.9   1.4E+22     213.4     594.5     105.4
   742     2.658     0.174   267.787   -26.570     103.6   2.2E+21     638.0     272.4      33.0   5.8E+21     373.5     593.1      82.0
   743     2.662    -0.092   268.045   -26.702      93.6   2.0E+21     576.8     154.7      33.0   3.3E+21     212.1     604.4      74.1
   744     2.666     0.030   267.930   -26.636     140.5   3.0E+21     865.2     357.6      21.6   7.6E+21    1755.6     432.8     111.2
   745     2.682     0.090   267.881   -26.592     141.9   3.0E+21     874.0     735.0      50.7   1.6E+22     277.2     698.1     112.5
   746     2.684     0.138   267.836   -26.566     432.8   9.2E+21    2665.6    1594.8      52.8   3.4E+22     533.6    1281.2     343.3
   747     2.702    -0.232   268.203   -26.739     106.4   2.3E+21     655.5     473.9      47.5   1.0E+22     218.4     536.3      84.6
   748     2.704     0.038   267.944   -26.600     366.1   7.8E+21    2254.8    1211.7      48.7   2.6E+22     517.6    1099.6     290.8
   749     2.712     0.002   267.983   -26.611     269.6   5.7E+21    1660.5    1509.7      65.7   3.2E+22     262.2    1123.7     214.3
   750     2.716    -0.158   268.139   -26.689     231.3   4.9E+21    1424.5     947.8      48.7   2.0E+22     404.9    1045.7     184.0
   751     2.718    -0.136   268.119   -26.676     271.0   5.7E+21    1669.2    3104.5      92.4   6.6E+22     193.8    1601.9     215.6
   752     2.738    -0.080   268.077   -26.631     212.8   4.5E+21    1310.9     954.9      60.9   2.0E+22     208.4     757.7     169.6
   753     2.744    -0.206   268.201   -26.689     109.3   2.3E+21     672.9     376.0      35.9   8.0E+21     399.8     378.8      87.1
   754     2.760    -0.176   268.182   -26.660     132.0   2.8E+21     812.8     388.8      27.2   8.2E+21     955.1     422.8     105.4
   755     2.762    -0.126   268.135   -26.633     139.0   2.9E+21     856.5    1163.5      81.5   2.5E+22     105.9     543.4     111.1
   756     2.766     0.104   267.916   -26.513     191.5   4.1E+21    1179.8    1765.1      83.7   3.7E+22     148.3    1078.3     153.1
   757     2.768     0.296   267.732   -26.413      83.7   1.8E+21     515.6     139.0      33.0   2.9E+21     190.7     509.4      67.0
   758     2.772     0.312   267.719   -26.401     120.6   2.6E+21     742.9     747.7      64.4   1.6E+22     138.0     669.7      96.6
   759     2.786    -0.030   268.056   -26.564     201.5   4.3E+21    1241.0    1380.6      75.0   2.9E+22     161.5    1008.8     161.3
   760     2.806     0.224   267.823   -26.417     103.6   2.2E+21     638.0     456.9      50.3   9.7E+21     176.8     398.7      83.2
   761     2.814    -0.016   268.058   -26.533     132.0   2.8E+21     812.8     796.0      59.1   1.7E+22     189.7     679.6     105.9
   762     2.822     0.158   267.896   -26.437      72.4   1.5E+21     445.7      78.0      33.0   1.7E+21     107.0     353.3      58.1
   763     2.822    -0.114   268.157   -26.576     217.1   4.6E+21    1337.1    1267.1      66.6   2.7E+22     211.2    1255.7     174.3
   764     2.826    -0.114   268.160   -26.572     217.1   4.6E+21    1337.1     854.2      45.9   1.8E+22     436.7    1285.5     174.4
   765     2.832     0.348   267.719   -26.331     116.3   2.5E+21     716.6     254.0      33.0   5.4E+21     348.2     499.4      93.7
   766     2.832     0.046   268.009   -26.485     132.0   2.8E+21     812.8     265.3      33.0   5.6E+21     363.8     339.1     106.1
   767     2.834     0.156   267.904   -26.428      92.2   2.0E+21     568.1     219.9      14.2   4.7E+21    3776.8     414.3      74.2
   768     2.840    -0.262   268.310   -26.635      82.3   1.7E+21     506.9     183.0      33.0   3.9E+21     251.0     310.7      66.2
   769     2.842     0.358   267.715   -26.318     143.3   3.0E+21     882.7     278.1      33.0   5.9E+21     381.3     766.2     115.6
   770     2.842    -0.206   268.257   -26.605     112.1   2.4E+21     690.4     324.9      35.2   6.9E+21     367.7     502.3      90.2
   771     2.842    -0.356   268.402   -26.681      89.4   1.9E+21     550.6     333.4      45.2   7.1E+21     177.6     561.9      72.0
   772     2.844     0.366   267.709   -26.312     147.6   3.1E+21     908.9     403.0      32.7   8.5E+21     565.8     695.2     119.0
   773     2.848    -0.336   268.386   -26.666     137.6   2.9E+21     847.7     861.3      60.7   1.8E+22     190.0     749.2     110.9
   774     2.852    -0.340   268.392   -26.664     106.4   2.3E+21     655.5      72.4      33.0   1.5E+21      99.2     693.8      85.8
   775     2.864     0.292   267.791   -26.332     149.0   3.2E+21     917.6    1044.3      69.5   2.2E+22     153.2     822.9     120.3
   776     2.870     0.068   268.010   -26.442     588.8   1.2E+22    3626.9    7778.2     120.0   1.6E+23     221.8    3470.6     475.0
   777     2.876    -0.120   268.194   -26.532     292.3   6.2E+21    1800.3    2739.8      91.2   5.8E+22     178.1    1627.4     235.9
   778     2.878     0.322   267.770   -26.305      88.0   1.9E+21     541.8     173.1      33.0   3.7E+21     237.4     280.9      71.1
   779     2.878     0.002   268.077   -26.468     105.0   2.2E+21     646.7     377.4      32.0   8.0E+21     566.5     527.8      84.7
   780     2.886     0.274   267.821   -26.323     204.3   4.3E+21    1258.5     719.4      53.4   1.5E+22     232.9     706.6     165.3
   781     2.896     0.050   268.042   -26.428     508.0   1.1E+22    3128.7    1599.1      28.1   3.4E+22    3551.3    3840.9     410.7
   782     2.898     0.038   268.054   -26.433     624.3   1.3E+22    3845.4    3103.1      70.5   6.6E+22     436.2    4212.6     504.8
   783     2.898     0.028   268.064   -26.438     691.0   1.5E+22    4256.1    3592.6      61.4   7.6E+22     765.2    3708.9     558.7
   784     2.898    -0.208   268.291   -26.558      96.5   2.0E+21     594.3     153.2      33.0   3.2E+21     210.1     227.0      78.0
   785     2.904    -0.134   268.223   -26.515     164.6   3.5E+21    1013.8    1030.1      62.1   2.2E+22     212.3     957.7     133.2
   786     2.910     0.290   267.819   -26.294      65.3   1.4E+21     402.0     124.9      33.0   2.6E+21     171.2     229.9      52.9
   787     2.916     0.000   268.101   -26.437     319.2   6.8E+21    1966.4    1265.6      41.4   2.7E+22     882.1    1408.9     258.5
   788     2.918    -0.104   268.202   -26.488     164.6   3.5E+21    1013.8     295.1      33.0   6.3E+21     404.7     788.9     133.3
   789     2.918    -0.190   268.285   -26.532     208.6   4.4E+21    1284.7     614.4      34.5   1.3E+22     740.5     625.7     169.0
   790     2.930    -0.022   268.130   -26.436     210.0   4.5E+21    1293.4     979.0      49.3   2.1E+22     402.1     930.8     170.3
   791     2.932     0.020   268.091   -26.413     184.5   3.9E+21    1136.1     933.6      52.4   2.0E+22     320.1    1082.6     149.6
   792     2.936     0.074   268.041   -26.382     175.9   3.7E+21    1083.7     621.5      36.6   1.3E+22     624.6     621.5     142.8
   793     2.942     0.244   267.882   -26.290      97.9   2.1E+21     603.0     313.6      36.3   6.6E+21     323.0     327.8      79.6
   794     2.942    -0.106   268.218   -26.468     268.2   5.7E+21    1651.8    1495.5      54.9   3.2E+22     446.6    1113.8     217.7
   795     2.944     0.004   268.113   -26.410     129.1   2.7E+21     795.3     153.2      33.0   3.2E+21     210.1     648.4     104.8
   796     2.948    -0.198   268.310   -26.510     175.9   3.7E+21    1083.7     840.0      47.9   1.8E+22     377.3     781.8     142.9
   797     2.950     0.124   268.001   -26.344     326.3   6.9E+21    2010.1    2860.4      89.1   6.1E+22     199.1    1821.8     265.2
   798     2.958     0.352   267.787   -26.221     103.6   2.2E+21     638.0     404.4      48.2   8.6E+21     178.2     486.7      84.4
   799     2.962    -0.060   268.185   -26.428     508.0   1.1E+22    3128.7    4651.1      86.1   9.9E+22     358.8    2826.4     413.0
   800     2.974    -0.144   268.272   -26.460     106.4   2.3E+21     655.5     503.7      54.2   1.1E+22     155.8     522.1      86.6
   801     2.976     0.288   267.859   -26.238     195.8   4.2E+21    1206.1    1089.7      62.5   2.3E+22     219.6     940.7     159.6
   802     2.976    -0.196   268.324   -26.485     246.9   5.2E+21    1520.7    1233.0      52.7   2.6E+22     415.6    1062.7     201.0
   803     2.978     0.092   268.048   -26.336     231.3   4.9E+21    1424.5     913.8      47.4   1.9E+22     423.1    1531.0     188.4
   804     2.982     0.430   267.726   -26.160     140.5   3.0E+21     865.2     688.2      57.9   1.5E+22     174.8     578.9     114.8
   805     2.982     0.008   268.131   -26.376     245.5   5.2E+21    1511.9     645.6      27.4   1.4E+22    1541.4     902.4     199.9
   806     2.988     0.074   268.071   -26.337     185.9   3.9E+21    1144.9    1024.4      58.7   2.2E+22     249.6     888.2     151.5
   807     2.990     0.236   267.917   -26.253     106.4   2.3E+21     655.5     393.0      39.6   8.3E+21     311.6     459.7      86.8
   808     2.992     0.118   268.031   -26.311     283.8   6.0E+21    1747.9     498.0      33.0   1.1E+22     682.9    2244.7     231.4
   809     2.992     0.112   268.037   -26.314     310.7   6.6E+21    1914.0    4111.9     112.3   8.7E+22     143.1    2243.2     253.4
   810     2.992    -0.006   268.150   -26.374     261.1   5.5E+21    1608.1     553.4      25.0   1.2E+22    1753.5    1705.5     212.8
   811     2.994    -0.024   268.168   -26.382     434.2   9.2E+21    2674.3    3125.8      68.5   6.6E+22     479.2    2683.1     354.0
   812     3.000     0.158   267.997   -26.284     571.8   1.2E+22    3522.0    7754.1     118.0   1.6E+23     232.7    3452.1     466.7
   813     3.018    -0.180   268.332   -26.440     272.4   5.8E+21    1678.0    2495.8      83.0   5.3E+22     215.4    1725.3     222.6
   814     3.026     0.056   268.110   -26.313     103.6   2.2E+21     638.0     212.8      33.0   4.5E+21     291.8     483.8      84.7
   815     3.026    -0.072   268.233   -26.379     451.2   9.6E+21    2779.2    3496.1      98.0   7.4E+22     183.3    3175.4     368.9
   816     3.034     0.402   267.783   -26.130     385.9   8.2E+21    2377.1    2685.9      82.7   5.7E+22     234.3    1731.0     316.6
   817     3.034    -0.072   268.237   -26.372     485.3   1.0E+22    2988.9    3332.9      85.2   7.1E+22     265.7    3585.5     397.0
   818     3.036     0.032   268.138   -26.317     219.9   4.7E+21    1354.6    1648.7      74.6   3.5E+22     196.0    1251.4     180.0
   819     3.036    -0.068   268.235   -26.368     488.1   1.0E+22    3006.4    2998.1      69.0   6.4E+22     448.9    3578.4     399.4
   820     3.040     0.140   268.037   -26.259     458.3   9.7E+21    2822.9    4058.0      82.0   8.6E+22     362.9    2830.6     375.3
   821     3.042     0.336   267.850   -26.157     122.0   2.6E+21     751.6     542.0      48.0   1.1E+22     241.8     661.2     100.1
   822     3.046     0.290   267.897   -26.177      95.1   2.0E+21     585.5     234.1      33.0   5.0E+21     321.0     290.9      78.0
   823     3.058     0.534   267.670   -26.042     147.6   3.1E+21     908.9     574.6      33.5   1.2E+22     753.2     597.3     121.5
   824     3.058    -0.226   268.399   -26.429     119.2   2.5E+21     734.1     378.8      14.5   8.0E+21    6123.3     427.1      97.7
   825     3.064     0.408   267.794   -26.101     183.0   3.9E+21    1127.4     937.9      55.4   2.0E+22     271.4    1020.2     150.5
   826     3.068     0.382   267.821   -26.111     156.1   3.3E+21     961.3     464.0      35.9   9.8E+21     494.5     756.3     128.4
   827     3.074     0.344   267.861   -26.125     276.7   5.9E+21    1704.2    2441.9      78.4   5.2E+22     249.5    1675.7     227.6
   828     3.078     0.212   267.990   -26.189     102.2   2.2E+21     629.2     211.4      33.0   4.5E+21     289.9     231.3      84.0
   829     3.078    -0.412   268.589   -26.506     103.6   2.2E+21     638.0     289.4      33.0   6.1E+21     396.9     529.2      85.2
   830     3.080     0.282   267.924   -26.152     151.8   3.2E+21     935.1     719.4      51.0   1.5E+22     267.2     804.5     124.9
   831     3.084     0.260   267.947   -26.160     117.8   2.5E+21     725.4     347.6      27.4   7.4E+21     831.8     587.4      96.9
   832     3.084     0.246   267.960   -26.167     120.6   2.6E+21     742.9     376.0      31.6   8.0E+21     584.4     529.2      99.2
   833     3.090     0.418   267.799   -26.074     272.4   5.8E+21    1678.0    1181.9      47.2   2.5E+22     555.3    1119.5     224.5
   834     3.094     0.164   268.045   -26.200     882.5   1.9E+22    5436.0    6075.6      85.7   1.3E+23     476.0    4015.4     726.0
   835     3.094    -0.188   268.383   -26.379     228.4   4.8E+21    1407.1    2379.4      91.8   5.0E+22     151.6    1321.0     187.9
   836     3.100     0.386   267.835   -26.081     201.5   4.3E+21    1241.0     858.4      45.3   1.8E+22     455.6     754.8     166.1
   837     3.100     0.294   267.924   -26.128     340.5   7.2E+21    2097.5    1616.1      50.6   3.4E+22     614.0    1359.3     280.5
   838     3.106     0.130   268.084   -26.207     205.7   4.4E+21    1267.2     824.4      34.2   1.7E+22    1017.3    1166.3     169.4
   839     3.110    -0.024   268.234   -26.282     112.1   2.4E+21     690.4     495.2      48.8   1.0E+22     210.0     451.2      92.3
   840     3.110    -0.236   268.438   -26.389     161.8   3.4E+21     996.3     831.5      65.3   1.8E+22     147.2     655.5     133.2
   841     3.118     0.506   267.731   -26.005     246.9   5.2E+21    1520.7    1502.6      59.4   3.2E+22     352.7    1184.8     204.2
   842     3.120     0.220   268.006   -26.149     180.2   3.8E+21    1109.9     532.1      31.5   1.1E+22     838.0     901.0     148.6
   843     3.122     0.212   268.015   -26.151     174.5   3.7E+21    1075.0     525.0      33.0   1.1E+22     719.8     935.0     143.9
   844     3.126     0.448   267.791   -26.027     191.5   4.1E+21    1179.8     598.8      28.6   1.3E+22    1266.5     927.9     158.4
   845     3.128     0.270   267.962   -26.117     106.4   2.3E+21     655.5     136.2      33.0   2.9E+21     186.8     107.8      87.9
   846     3.136     0.146   268.086   -26.173     322.1   6.8E+21    1983.9    2331.2      76.7   4.9E+22     254.8    1562.2     265.9
   847     3.140     0.484   267.764   -25.997     232.7   4.9E+21    1433.3    1092.5      48.0   2.3E+22     486.2    1023.0     192.7
   848     3.142     0.338   267.905   -26.070     298.0   6.3E+21    1835.3    2389.4      76.7   5.1E+22     261.4    1827.5     246.4
   849     3.142     0.244   267.995   -26.118     190.1   4.0E+21    1171.1     523.6      33.0   1.1E+22     717.9     578.9     157.1
   850     3.144     0.410   267.837   -26.031     605.9   1.3E+22    3731.8    6077.0     102.7   1.3E+23     276.6    3209.5     501.5
   851     3.144    -0.150   268.375   -26.317     164.6   3.5E+21    1013.8    1014.5      64.6   2.2E+22     185.1     747.7     135.9
   852     3.148     0.526   267.729   -25.969     126.3   2.7E+21     777.8     286.6      19.6   6.1E+21    1870.0     390.2     104.7
   853     3.150     0.338   267.910   -26.063     251.1   5.3E+21    1546.9     324.9      15.0   6.9E+21    4782.1    1569.3     207.8
   854     3.154    -0.212   268.440   -26.339     126.3   2.7E+21     777.8     398.7      31.5   8.5E+21     631.0     429.9     104.4
   855     3.156     0.258   267.990   -26.099     194.4   4.1E+21    1197.3     583.2      41.0   1.2E+22     416.3     598.8     160.8
   856     3.166     0.286   267.969   -26.076     210.0   4.5E+21    1293.4     828.6      39.9   1.8E+22     643.3     868.3     173.9
   857     3.170     0.172   268.080   -26.130     140.5   3.0E+21     865.2     500.9      41.8   1.1E+22     339.1     492.3     116.3
   858     3.172     0.518   267.750   -25.952     198.6   4.2E+21    1223.5     979.0      53.5   2.1E+22     315.2    1119.5     165.0
   859     3.172     0.310   267.949   -26.058     171.7   3.6E+21    1057.5     686.7      37.7   1.5E+22     630.0     939.3     142.3
   860     3.174     0.320   267.941   -26.052     149.0   3.2E+21     917.6     207.2      33.0   4.4E+21     284.0     922.3     123.5
   861     3.178     0.536   267.736   -25.938     266.7   5.7E+21    1643.0    1418.9      59.3   3.0E+22     335.8    1319.5     221.8
   862     3.178     0.080   268.173   -26.170     208.6   4.4E+21    1284.7    2173.7      90.7   4.6E+22     143.6    1230.2     172.7
   863     3.180    -0.112   268.358   -26.266     150.4   3.2E+21     926.4     341.9      21.1   7.2E+21    1796.2     435.6     124.5
   864     3.186     0.278   267.988   -26.063     153.2   3.2E+21     943.9     364.6      24.4   7.7E+21    1244.6     588.8     127.1
   865     3.186     0.270   267.995   -26.067     103.6   2.2E+21     638.0     112.1      33.0   2.4E+21     153.7     594.5      85.9
   866     3.186     0.252   268.013   -26.076      78.0   1.7E+21     480.7     134.8      33.0   2.9E+21     184.8     212.8      64.7
   867     3.190    -0.322   268.566   -26.364     177.4   3.8E+21    1092.4     510.8      30.2   1.1E+22     916.5     597.3     147.1
   868     3.194     0.370   267.904   -26.009     153.2   3.2E+21     943.9     754.8      58.8   1.6E+22     183.1     676.8     127.3
   869     3.194     0.322   267.950   -26.033     120.6   2.6E+21     742.9     309.3      19.4   6.6E+21    2103.7     483.8     100.1
   870     3.198     0.100   268.165   -26.143     137.6   2.9E+21     847.7     525.0      41.5   1.1E+22     363.0     849.9     114.2
   871     3.204     0.468   267.816   -25.950     210.0   4.5E+21    1293.4    1145.0      61.6   2.4E+22     241.9    1074.1     174.8
   872     3.204    -0.112   268.372   -26.246     305.1   6.5E+21    1879.0     892.5      35.9   1.9E+22     954.5     925.1     253.1
   873     3.206     0.526   267.762   -25.919     183.0   3.9E+21    1127.4     359.0      33.0   7.6E+21     492.2     632.8     152.5
   874     3.206    -0.228   268.485   -26.303      95.1   2.0E+21     585.5     261.1      37.0   5.5E+21     253.4     393.0      78.9
   875     3.208     0.454   267.832   -25.954     181.6   3.8E+21    1118.7     580.3      31.4   1.2E+22     926.3    1288.3     151.2
   876     3.208    -0.202   268.461   -26.288     222.8   4.7E+21    1372.1    1172.0      57.2   2.5E+22     308.6    1096.8     184.9
   877     3.210    -0.054   268.320   -26.211     193.0   4.1E+21    1188.6     991.8      57.5   2.1E+22     257.6     854.2     160.2
   878     3.214     0.642   267.656   -25.853     227.0   4.8E+21    1398.3     627.1      33.0   1.3E+22     859.9     759.1     189.6
   879     3.214     0.044   268.228   -26.158     224.2   4.8E+21    1380.8    1613.3      68.9   3.4E+22     242.8    1275.6     186.2
   880     3.216     0.402   267.886   -25.974     245.5   5.2E+21    1511.9    2519.9      95.1   5.3E+22     144.2    1247.2     204.3
   881     3.218     0.260   268.023   -26.044      95.1   2.0E+21     585.5     133.4      33.0   2.8E+21     182.9     471.1      79.0
   882     3.218     0.028   268.245   -26.162     146.1   3.1E+21     900.2     269.6      23.5   5.7E+21    1023.6     866.9     121.4
   883     3.224     0.446   267.849   -25.944     295.1   6.3E+21    1817.8    1704.1      57.5   3.6E+22     442.8    1420.3     245.9
   884     3.226     0.490   267.808   -25.920     272.4   5.8E+21    1678.0    1675.7      64.0   3.6E+22     315.6    1244.3     227.2
   885     3.226     0.092   268.189   -26.123     113.5   2.4E+21     699.2     292.3      28.8   6.2E+21     600.4     322.1      94.4
   886     3.228    -0.132   268.405   -26.235     122.0   2.6E+21     751.6     432.8      41.9   9.2E+21     290.7     458.3     101.4
   887     3.228    -0.292   268.559   -26.316     210.0   4.5E+21    1293.4    1745.2      74.2   3.7E+22     210.3    1223.1     174.7
   888     3.232    -0.038   268.317   -26.184     110.7   2.3E+21     681.7     259.7      33.0   5.5E+21     356.0     499.4      92.0
   889     3.232    -0.264   268.534   -26.298      89.4   1.9E+21     550.6     391.6      33.0   8.3E+21     537.0     425.7      74.4
   890     3.234     0.260   268.032   -26.031     141.9   3.0E+21     874.0     503.7      34.0   1.1E+22     631.5     637.1     118.1
   891     3.234     0.172   268.116   -26.075      76.6   1.6E+21     471.9     190.1      26.8   4.0E+21     488.9     454.0      63.8
   892     3.238     0.184   268.107   -26.066     106.4   2.3E+21     655.5     246.9      21.9   5.2E+21    1159.8     353.3      88.6
   893     3.240     0.634   267.678   -25.834     385.9   8.2E+21    2377.1    1028.7      33.0   2.2E+22    1410.5    1137.9     322.9
   894     3.250    -0.088   268.375   -26.194     225.6   4.8E+21    1389.6     624.3      20.4   1.3E+22    3628.9     481.0     187.9
   895     3.252    -0.194   268.478   -26.246     114.9   2.4E+21     707.9     451.2      45.2   9.6E+21     241.1     641.3      95.7
   896     3.254     0.410   267.900   -25.937     476.7   1.0E+22    2936.5    2346.8      66.2   5.0E+22     398.6    1985.0     398.1
   897     3.254     0.018   268.275   -26.136     271.0   5.7E+21    1669.2    2134.0      93.5   4.5E+22     128.9    1152.1     225.7
   898     3.256    -0.304   268.586   -26.298     130.5   2.8E+21     804.0     173.1      33.0   3.7E+21     237.4     655.5     108.8
   899     3.258     0.626   267.696   -25.823     212.8   4.5E+21    1310.9     451.2      33.0   9.6E+21     618.7     771.9     178.3
   900     3.258     0.166   268.136   -26.058      76.6   1.6E+21     471.9     105.0      33.0   2.2E+21     144.0     280.9      63.9
   901     3.260     0.478   267.838   -25.897     248.3   5.3E+21    1529.4    1075.5      46.9   2.3E+22     515.4    1180.5     207.6
   902     3.260    -0.116   268.407   -26.199     258.2   5.5E+21    1590.6     536.3      33.0   1.1E+22     735.4    1318.1     215.2
   903     3.262     0.444   267.872   -25.913     401.5   8.5E+21    2473.3    4198.4      92.1   8.9E+22     264.5    2092.8     335.6
   904     3.264    -0.186   268.477   -26.231     134.8   2.9E+21     830.3     368.9      30.5   7.8E+21     638.8     811.6     112.4
   905     3.272     0.580   267.748   -25.834     183.0   3.9E+21    1127.4     431.3      17.7   9.1E+21    3826.4     454.0     153.4
   906     3.272     0.144   268.165   -26.057     181.6   3.8E+21    1118.7     807.3      52.4   1.7E+22     276.7     773.3     151.6
   907     3.274    -0.116   268.415   -26.187     333.4   7.1E+21    2053.8    2179.4      72.9   4.6E+22     277.2    1750.9     278.2
   908     3.276     0.372   267.949   -25.937      97.9   2.1E+21     603.0     161.8      33.0   3.4E+21     221.8     229.9      81.9
   909     3.278     0.152   268.161   -26.048     103.6   2.2E+21     638.0     228.4      20.4   4.8E+21    1331.8     730.7      86.5
   910     3.278     0.124   268.187   -26.062      97.9   2.1E+21     603.0      95.1      33.0   2.0E+21     130.3     561.9      81.7
   911     3.280     0.396   267.928   -25.922     124.9   2.6E+21     769.1     289.4      33.0   6.1E+21     396.9     449.8     104.5
   912     3.284    -0.192   268.494   -26.217     193.0   4.1E+21    1188.6     991.8      60.4   2.1E+22     222.0     957.7     161.1
   913     3.294     0.512   267.825   -25.850     109.3   2.3E+21     672.9     360.4      21.7   7.6E+21    1745.2     519.3      91.6
   914     3.296     0.016   268.301   -26.101      79.5   1.7E+21     489.4     157.5      33.0   3.3E+21     216.0     466.8      66.4
   915     3.298     0.012   268.306   -26.102      85.1   1.8E+21     524.4     140.5      33.0   3.0E+21     192.6     415.7      71.2
   916     3.298    -0.254   268.562   -26.236     107.8   2.3E+21     664.2     140.5      33.0   3.0E+21     192.6     519.3      90.2
   917     3.300    -0.260   268.568   -26.238     129.1   2.7E+21     795.3     380.3      27.4   8.1E+21     907.9     550.5     108.0
   918     3.304    -0.190   268.503   -26.199     161.8   3.4E+21     996.3     681.1      44.5   1.4E+22     382.1     943.5     135.3
   919     3.310     0.328   268.010   -25.930     295.1   6.3E+21    1817.8    1397.6      58.2   3.0E+22     348.4    1112.4     247.3
   920     3.310    -0.402   268.711   -26.301    1201.8   2.5E+22    7402.4    5993.3      71.8   1.3E+23     796.5    4619.8    1006.9
   921     3.312     0.102   268.228   -26.044     113.5   2.4E+21     699.2     763.4      60.1   1.6E+22     173.6     584.6      95.0
   922     3.318    -0.012   268.340   -26.097     218.5   4.6E+21    1345.9    1562.2      80.1   3.3E+22     149.7    1081.2     182.9
   923     3.324     0.386   267.963   -25.889     195.8   4.2E+21    1206.1     678.2      40.4   1.4E+22     507.2     913.8     164.3
   924     3.326     0.070   268.266   -26.048      86.6   1.8E+21     533.1     147.6       8.0   3.1E+21   14201.7     303.6      72.5
   925     3.326    -0.214   268.539   -26.192     237.0   5.0E+21    1459.5    1553.7      71.9   3.3E+22     206.1    1172.0     198.5
   926     3.340    -0.018   268.359   -26.081     147.6   3.1E+21     908.9     279.5      33.0   5.9E+21     383.3     821.5     123.7
   927     3.344     0.428   267.934   -25.850     872.6   1.8E+22    5374.8   12139.9     120.8   2.6E+23     339.2    5537.9     733.8
   928     3.346    -0.154   268.493   -26.144     113.5   2.4E+21     699.2     604.4      59.2   1.3E+22     143.3     509.4      95.2
   929     3.350    -0.080   268.424   -26.103    1596.2   3.4E+22    9832.0    7529.9      97.7   1.6E+23     398.1    4758.9    1339.6
   930     3.350    -0.208   268.547   -26.168     103.6   2.2E+21     638.0     183.0      33.0   3.9E+21     251.0     557.6      86.9
   931     3.368     0.396   267.978   -25.846     339.1   7.2E+21    2088.7     747.7      13.4   1.6E+22   15143.3    1716.8     285.6
   932     3.368     0.134   268.229   -25.979     180.2   3.8E+21    1109.9     542.0      34.4   1.1E+22     658.4     583.2     151.5
   933     3.386     0.304   268.076   -25.877      85.1   1.8E+21     524.4     168.8      33.0   3.6E+21     231.5     205.7      71.7
   934     3.388    -0.184   268.545   -26.123     241.2   5.1E+21    1485.7    1926.8      86.3   4.1E+22     147.6    1251.4     203.1
   935     3.400     0.842   267.571   -25.590     200.1   4.2E+21    1232.3     310.7      33.0   6.6E+21     426.1     970.5     170.0
   936     3.404    -0.260   268.627   -26.148     117.8   2.5E+21     725.4     248.3      33.0   5.3E+21     340.5     435.6      99.3
   937     3.410     0.880   267.540   -25.562     587.4   1.2E+22    3618.2    3117.3      54.5   6.6E+22     947.3    2277.3     499.7
   938     3.410     0.214   268.176   -25.902     113.5   2.4E+21     699.2     672.5      58.0   1.4E+22     169.9     547.7      95.8
   939     3.410    -0.236   268.607   -26.131     100.7   2.1E+21     620.5     378.8      35.5   8.0E+21     415.5     627.1      85.0
   940     3.414    -0.244   268.617   -26.131     113.5   2.4E+21     699.2     361.8      30.9   7.7E+21     607.2     744.9      95.8
   941     3.414    -0.354   268.723   -26.187     489.5   1.0E+22    3015.1    1695.6      43.1   3.6E+22    1042.8    2588.0     413.2
   942     3.416     0.018   268.367   -25.997     187.3   4.0E+21    1153.6     882.5      54.1   1.9E+22     274.0     720.8     158.0
   943     3.430    -0.138   268.525   -26.064      70.9   1.5E+21     437.0     113.5      33.0   2.4E+21     155.6     275.3      59.9
   944     3.436     0.414   267.999   -25.778      97.9   2.1E+21     603.0     134.8      33.0   2.9E+21     184.8     384.5      82.9
   945     3.436    -0.574   268.947   -26.279     322.1   6.8E+21    1983.9     942.1      32.7   2.0E+22    1327.7    1054.2     272.9
   946     3.438    -0.352   268.735   -26.165    3308.8   7.0E+22   20380.5    9864.0      51.6   2.1E+23    3531.7    8970.1    2798.2
   947     3.442     0.006   268.393   -25.981     468.2   9.9E+21    2884.0    1630.3      44.1   3.5E+22     934.1    1773.6     395.7
   948     3.444     0.212   268.197   -25.874     126.3   2.7E+21     777.8     252.6      33.0   5.4E+21     346.3     630.0     106.8
   949     3.452     0.216   268.198   -25.865     133.4   2.8E+21     821.5     353.3      33.8   7.5E+21     450.0     557.6     112.9
   950     3.454    -0.196   268.594   -26.073     133.4   2.8E+21     821.5     316.4      33.0   6.7E+21     433.9     229.9     112.8
   951     3.454    -0.220   268.617   -26.085     215.7   4.6E+21    1328.4     996.0      56.2   2.1E+22     275.8     841.4     182.5
   952     3.460    -0.006   268.415   -25.971     332.0   7.0E+21    2045.0    1115.2      38.7   2.4E+22     948.1    1424.5     281.0
   953     3.470     0.150   268.271   -25.883     147.6   3.1E+21     908.9     279.5      10.5   5.9E+21   11763.1     332.0     125.0
   954     3.470    -0.162   268.570   -26.042     113.5   2.4E+21     699.2     444.1      44.6   9.4E+21     246.5     410.1      96.1
   955     3.472    -0.224   268.631   -26.071     126.3   2.7E+21     777.8     302.2      33.0   6.4E+21     414.4     461.1     107.0
   956     3.500    -0.202   268.625   -26.036     371.7   7.9E+21    2289.8     803.1      18.8   1.7E+22    5955.5     800.2     315.6
   957     3.504    -0.008   268.442   -25.934     129.1   2.7E+21     795.3     339.1      30.3   7.2E+21     600.7     404.4     109.6
   958     3.508     0.166   268.277   -25.842     124.9   2.6E+21     769.1     356.1      33.0   7.5E+21     488.3     771.9     106.1
   959     3.508     0.156   268.287   -25.848     133.4   2.8E+21     821.5     590.3      45.3   1.3E+22     312.1     796.0     113.3
   960     3.532    -0.110   268.555   -25.962      78.0   1.7E+21     480.7     120.6      33.0   2.6E+21     165.4     370.3      66.4
   961     3.534     0.316   268.148   -25.744     114.9   2.4E+21     707.9     377.4      36.9   8.0E+21     369.6     427.1      97.9
   962     3.542    -0.122   268.572   -25.959     100.7   2.1E+21     620.5     139.0      33.0   2.9E+21     190.7     621.5      85.8
   963     3.542    -0.128   268.578   -25.962     117.8   2.5E+21     725.4     527.8      36.8   1.1E+22     524.0     519.3     100.3
   964     3.554    -0.444   268.888   -26.111     123.4   2.6E+21     760.3     289.4      25.9   6.1E+21     823.8     323.5     105.4
   965     3.592     0.034   268.451   -25.837     252.6   5.4E+21    1555.6     834.3      39.0   1.8E+22     691.4     851.3     215.8
   966     3.612    -0.104   268.594   -25.890     158.9   3.4E+21     978.8     343.4      33.0   7.3E+21     470.8     469.6     136.0
   967     3.622     0.294   268.219   -25.679     103.6   2.2E+21     638.0     485.3      42.9   1.0E+22     303.1     570.4      88.8
   968     3.640     0.400   268.128   -25.610     103.6   2.2E+21     638.0     422.8      37.3   9.0E+21     402.1     414.3      89.0
   969     3.650    -0.128   268.639   -25.869     517.9   1.1E+22    3189.9    3821.0      83.2   8.1E+22     327.3    2353.9     444.4
   970     3.652     0.066   268.454   -25.769     107.8   2.3E+21     664.2     245.5      33.0   5.2E+21     336.6     431.3      92.5
   971     3.682    -0.156   268.684   -25.856     268.2   5.7E+21    1651.8    1993.5      66.8   4.2E+22     330.1    1535.2     230.6
   972     3.682    -0.098   268.628   -25.826     465.4   9.9E+21    2866.6    1905.5      57.4   4.0E+22     497.8    1545.2     400.2
   973     3.686    -0.052   268.586   -25.800      97.9   2.1E+21     603.0     315.0      33.0   6.7E+21     431.9     299.4      84.2
   974     3.690    -0.276   268.803   -25.909     218.5   4.6E+21    1345.9     668.3      39.1   1.4E+22     552.6     712.3     188.1
   975     3.720     0.014   268.542   -25.737     191.5   4.1E+21    1179.8     632.8      44.5   1.3E+22     352.7     593.1     165.2
   976     3.748    -0.072   268.640   -25.756     235.5   5.0E+21    1450.8    1095.4      56.6   2.3E+22     298.2    1343.7     203.5
   977     3.750     0.426   268.165   -25.502     139.0   2.9E+21     856.5     526.4      42.9   1.1E+22     328.8     458.3     120.4
   978     3.752     0.014   268.560   -25.709     400.1   8.5E+21    2464.5    2267.4      58.5   4.8E+22     557.5    1841.7     345.8
   979     3.754    -0.070   268.642   -25.750     222.8   4.7E+21    1372.1    1895.6      96.5   4.0E+22     103.8    1433.1     192.5
   980     3.804    -0.176   268.771   -25.760     123.4   2.6E+21     760.3     401.5      21.4   8.5E+21    2018.9     438.4     107.1
   981     3.810    -0.014   268.619   -25.673     167.4   3.5E+21    1031.3     777.5      49.2   1.6E+22     320.9     716.5     145.3
   982     3.822    -0.184   268.789   -25.749      97.9   2.1E+21     603.0     330.6      34.8   7.0E+21     388.2     517.9      85.0
   983     3.840     0.002   268.621   -25.639     119.2   2.5E+21     734.1     814.4      60.4   1.7E+22     181.9     769.0     103.6
   984     3.860    -0.038   268.670   -25.642     109.3   2.3E+21     672.9     320.7      25.7   6.8E+21     935.2     438.4      95.1
   985     3.890    -0.256   268.896   -25.727     129.1   2.7E+21     795.3     415.7      35.1   8.8E+21     473.3     597.3     112.7
   986     3.910    -0.002   268.664   -25.581     574.6   1.2E+22    3539.5    1088.3      14.5   2.3E+22   17626.6    1260.0     502.0
   987     3.932    -0.008   268.682   -25.565     395.9   8.4E+21    2438.3     912.3      24.6   1.9E+22    3027.2    1093.9     346.3
   988     3.964    -0.216   268.899   -25.643     170.3   3.6E+21    1048.7     385.9      33.0   8.2E+21     529.2     490.9     149.3
   989     3.968    -0.036   268.729   -25.548     158.9   3.4E+21     978.8     700.9      32.9   1.5E+22     970.8     613.0     139.4
   990     4.002     0.338   268.391   -25.330     639.9   1.4E+22    3941.5    3097.4      60.0   6.6E+22     707.0    2580.9     563.1
   991     4.016    -0.034   268.754   -25.506     141.9   3.0E+21     874.0     350.5      22.5   7.4E+21    1520.1     322.1     124.8
   992     4.034     0.036   268.697   -25.455      79.5   1.7E+21     489.4     110.7      33.0   2.3E+21     151.8     384.5      70.0
   993     4.040    -0.100   268.831   -25.518     122.0   2.6E+21     751.6     791.7      72.7   1.7E+22     101.7     608.7     107.5
   994     4.042     0.014   268.723   -25.459     100.7   2.1E+21     620.5     307.9      28.6   6.5E+21     651.3     415.7      88.8
   995     4.084     0.020   268.740   -25.420     259.7   5.5E+21    1599.3    1034.4      50.5   2.2E+22     395.1    1007.4     229.4
   996     4.090    -0.066   268.826   -25.458     116.3   2.5E+21     716.6     415.7      34.0   8.8E+21     523.0     603.0     102.8
   997     4.092     0.044   268.722   -25.401     168.8   3.6E+21    1040.0     368.9      33.0   7.8E+21     505.8     420.0     149.3
   998     4.102    -0.066   268.833   -25.448      92.2   2.0E+21     568.1     137.6      33.0   2.9E+21     188.7     576.1      81.6
   999     4.132    -0.022   268.807   -25.400     224.2   4.8E+21    1380.8     691.0      34.6   1.5E+22     819.2     675.4     198.7
  1000     4.170    -0.002   268.809   -25.357     119.2   2.5E+21     734.1     563.3      43.1   1.2E+22     346.4     526.4     105.9
  1001     4.180    -0.202   269.006   -25.449     272.4   5.8E+21    1678.0    1347.9      56.9   2.9E+22     360.9    1058.5     242.2
  1002     4.194    -0.052   268.871   -25.361     144.7   3.1E+21     891.4     306.5      33.0   6.5E+21     420.2     391.6     128.8
  1003     4.200    -0.030   268.853   -25.345     289.4   6.1E+21    1782.9    1014.5      50.9   2.2E+22     380.2     927.9     257.6
  1004     4.212    -0.396   269.210   -25.519     105.0   2.2E+21     646.7     292.3      30.4   6.2E+21     510.6     366.1      93.6
  1005     4.214    -0.150   268.976   -25.393     177.4   3.8E+21    1092.4     896.7      53.5   1.9E+22     288.9     862.7     158.0
  1006     4.232     0.008   268.835   -25.298     198.6   4.2E+21    1223.5     617.2      34.1   1.3E+22     767.0     584.6     177.2
  1007     4.276     0.084   268.787   -25.222     120.6   2.6E+21     742.9     427.1      36.7   9.1E+21     426.4     479.6     107.9
  1008     4.286     0.026   268.847   -25.242     113.5   2.4E+21     699.2     586.0      47.5   1.2E+22     269.4     534.9     101.6
  1009     4.306     0.006   268.878   -25.235     110.7   2.3E+21     681.7     154.7      33.0   3.3E+21     212.1     238.4      99.1
  1010     4.328    -0.030   268.924   -25.234     122.0   2.6E+21     751.6     401.5      44.9   8.5E+21     219.3     403.0     109.5
  1011     4.338    -0.050   268.949   -25.236     149.0   3.2E+21     917.6     122.0      33.0   2.6E+21     167.3     895.3     133.7
  1012     4.358    -0.054   268.964   -25.221     224.2   4.8E+21    1380.8    1451.5      71.2   3.1E+22     198.1    1068.4     201.5
  1013     4.386    -0.008   268.936   -25.173     221.3   4.7E+21    1363.4     536.3      35.3   1.1E+22     601.8     492.3     199.3
  1014     4.386     0.078   268.854   -25.130     632.8   1.3E+22    3897.8    5754.9      99.3   1.2E+23     289.2    3164.1     569.7
  1015     4.392     0.124   268.813   -25.101     214.2   4.5E+21    1319.7     456.9      16.7   9.7E+21    4807.8     922.3     193.0
  1016     4.402     0.142   268.802   -25.084     124.9   2.6E+21     769.1     187.3      33.0   4.0E+21     256.8     929.4     112.5
  1017     4.404     0.096   268.846   -25.105     273.8   5.8E+21    1686.7     780.4      38.4   1.7E+22     677.5    1279.8     246.8
  1018     4.418     0.124   268.828   -25.079     756.3   1.6E+22    4658.2    1870.1      51.4   4.0E+22     677.8    4038.1     682.2
  1019     4.430    -0.062   269.012   -25.162     139.0   2.9E+21     856.5     462.6      37.5   9.8E+21     432.6     586.0     125.5
  1020     4.434     0.126   268.835   -25.064    1447.2   3.1E+22    8914.3    5228.5      56.1   1.1E+23    1456.1    4854.0    1306.8
  1021     4.440     0.440   268.539   -24.900      72.4   1.5E+21     445.7     185.9      33.0   3.9E+21     254.9     225.6      65.5
  1022     4.450     0.174   268.798   -25.026     123.4   2.6E+21     760.3     219.9      33.0   4.7E+21     301.6     542.0     111.6
  1023     4.468     0.174   268.808   -25.011     178.8   3.8E+21    1101.2     639.9      44.2   1.4E+22     364.4     661.2     161.8
  1024     4.470    -0.314   269.275   -25.254     102.2   2.2E+21     629.2     187.3      33.0   4.0E+21     256.8     327.8      92.5
  1025     4.478     0.436   268.564   -24.870      93.6   2.0E+21     576.8     388.8      47.0   8.2E+21     185.0     459.7      84.9
  1026     4.500     0.418   268.593   -24.860     185.9   3.9E+21    1144.9     534.9      33.0   1.1E+22     733.5     525.0     168.7
  1027     4.517     0.413   268.608   -24.848     124.9   2.6E+21     769.1     434.2      33.0   9.2E+21     595.3     377.4     113.4
  1028     4.537     0.031   268.983   -25.023     151.8   3.2E+21     935.1     478.2      36.6   1.0E+22     481.0     515.1     137.9
  1029     4.563     0.183   268.852   -24.924     117.8   2.5E+21     725.4     310.7      33.0   6.6E+21     426.1     444.1     107.2
  1030     4.567    -0.393   269.404   -25.210      90.8   1.9E+21     559.3     350.5      38.1   7.4E+21     311.3     478.2      82.7
  1031     4.569    -0.079   269.105   -25.051     190.1   4.0E+21    1171.1     915.2      59.4   1.9E+22     215.7     817.3     173.0
  1032     4.581    -0.293   269.316   -25.148     184.5   3.9E+21    1136.1     752.0      42.3   1.6E+22     489.6     783.2     168.0
  1033     4.587     0.027   269.014   -24.982     164.6   3.5E+21    1013.8     530.7      38.5   1.1E+22     458.6     537.8     149.9
  7978   358.416    -0.472   265.914   -30.533     315.0   6.7E+21    1940.2     655.5      33.0   1.4E+22     898.8     532.1     217.1
  7979   358.446     0.056   265.412   -30.230     143.3   3.0E+21     882.7     204.3      33.0   4.3E+21     280.2     448.4      97.4
  7980   358.462    -0.392   265.863   -30.452    2447.6   5.2E+22   15075.7    8747.3      60.8   1.9E+23    1920.6    7185.2    1669.7
  7981   358.492    -0.352   265.842   -30.406     719.4   1.5E+22    4430.9    2257.4      41.0   4.8E+22    1610.4    2677.4     487.6
  7982   358.510    -0.238   265.741   -30.330     188.7   4.0E+21    1162.4     678.2      41.1   1.4E+22     481.7     747.7     127.1
  7983   358.513    -0.374   265.877   -30.400    1034.4   2.2E+22    6371.1    4246.7      55.9   9.0E+22    1201.2    3852.2     699.3
  7984   358.529    -0.540   266.051   -30.473      79.5   1.7E+21     489.4     280.9      22.6   6.0E+21    1196.1     371.7      54.0
  7985   358.530    -0.116   265.633   -30.249      79.5   1.7E+21     489.4     136.2      16.6   2.9E+21    1462.0     482.4      53.2
  7986   358.546    -0.108   265.635   -30.231     141.9   3.0E+21     874.0     875.4      63.5   1.9E+22     168.8     761.9      94.8
  7987   358.548    -0.340   265.865   -30.351     218.5   4.6E+21    1345.9     848.5      22.9   1.8E+22    3504.4     737.8     146.6
  7988   358.559    -0.394   265.925   -30.371     137.6   2.9E+21     847.7     737.8      47.5   1.6E+22     339.7     674.0      92.4
  7989   358.569    -0.368   265.905   -30.349     113.5   2.4E+21     699.2     167.4      33.0   3.5E+21     229.6     289.4      76.0
  7990   358.570     0.080   265.465   -30.112     251.1   5.3E+21    1546.9    1576.4      61.5   3.3E+22     334.6     986.1     167.1
  7991   358.580    -0.308   265.853   -30.307     446.9   9.5E+21    2752.9    2863.3      72.3   6.1E+22     372.5    2300.0     297.9
  7992   358.582    -0.190   265.738   -30.244     290.9   6.2E+21    1791.6    1372.0      64.4   2.9E+22     252.8    1089.7     193.2
  7993   358.592    -0.138   265.693   -30.208     127.7   2.7E+21     786.6     434.2      36.6   9.2E+21     436.4     519.3      84.6
  7994   358.592    -0.298   265.850   -30.292     371.7   7.9E+21    2289.8     702.3      29.3   1.5E+22    1380.1    1933.9     247.2
  7995   358.602    -0.064   265.626   -30.160     136.2   2.9E+21     839.0     638.5      51.8   1.4E+22     226.1     613.0      90.0
  7996   358.604    -0.082   265.645   -30.168     151.8   3.2E+21     935.1     377.4      25.2   8.0E+21    1163.5     508.0     100.3
  7997   358.605    -0.512   266.069   -30.394     113.5   2.4E+21     699.2     466.8      44.4   9.9E+21     262.6     567.5      76.1
  7998   358.606     0.064   265.503   -30.090     221.3   4.7E+21    1363.4     770.4      37.1   1.6E+22     745.9    1051.4     146.3
  7999   358.614    -0.130   265.698   -30.185      85.1   1.8E+21     524.4     124.9      33.0   2.6E+21     171.2     637.1      56.2
  8000   358.626    -0.206   265.780   -30.215     124.9   2.6E+21     769.1     590.3      54.1   1.3E+22     183.8     597.3      82.3
  8001   358.630    -0.118   265.696   -30.165     227.0   4.8E+21    1398.3    1599.1      69.4   3.4E+22     235.8    1264.2     149.3
  8002   358.634    -0.002   265.585   -30.101     112.1   2.4E+21     690.4     564.7      45.4   1.2E+22     298.4     488.1      73.6
  8003   358.638     0.060   265.526   -30.065     551.9   1.2E+22    3399.7    1990.7      46.8   4.2E+22     956.4    1916.9     362.6
  8004   358.645    -0.392   265.975   -30.297     312.2   6.6E+21    1922.7    1460.0      56.9   3.1E+22     389.9    1328.1     206.4
  8005   358.645    -0.484   266.066   -30.345     322.1   6.8E+21    1983.9    2839.2      85.4   6.0E+22     224.9    1498.3     214.0
  8006   358.653    -0.412   265.999   -30.300     166.0   3.5E+21    1022.5     766.2      49.0   1.6E+22     320.3     786.1     109.7
  8007   358.670    -0.122   265.724   -30.133     170.3   3.6E+21    1048.7     522.1      32.7   1.1E+22     735.2     761.9     111.1
  8008   358.675    -0.436   266.036   -30.294     141.9   3.0E+21     874.0     639.9      42.2   1.4E+22     419.3     852.7      93.5
  8009   358.681    -0.460   266.064   -30.302     292.3   6.2E+21    1800.3    1521.0      60.5   3.2E+22     338.0    1349.3     192.7
  8010   358.683    -0.488   266.092   -30.315     144.7   3.1E+21     891.4     214.2      33.0   4.5E+21     293.8     458.3      95.6
  8011   358.684    -0.176   265.786   -30.149     380.3   8.1E+21    2342.2    2710.0      74.0   5.7E+22     329.0    1965.1     247.7
  8012   358.686    -0.026   265.640   -30.069     116.3   2.5E+21     716.6     391.6      31.9   8.3E+21     592.8     652.7      75.7
  8013   358.686    -0.114   265.726   -30.115     151.8   3.2E+21     935.1     879.7      56.1   1.9E+22     245.5     885.4      98.8
  8014   358.706    -0.252   265.874   -30.171     122.0   2.6E+21     751.6     458.3      38.3   9.7E+21     401.3     664.0      79.3
  8015   358.710    -0.028   265.656   -30.050     276.7   5.9E+21    1704.2    1162.1      48.8   2.5E+22     492.1    1140.8     179.1
  8016   358.714    -0.252   265.879   -30.164      89.4   1.9E+21     550.6     137.6      33.0   2.9E+21     188.7     605.9      58.0
  8017   358.724     0.006   265.631   -30.020     313.6   6.6E+21    1931.4    1139.4      38.6   2.4E+22     976.2    1224.5     202.4
  8018   358.724    -0.014   265.651   -30.030     143.3   3.0E+21     882.7     766.2      52.3   1.6E+22     264.4    1078.3      92.5
  8019   358.726    -0.130   265.766   -30.090     678.2   1.4E+22    4177.5    6504.1     115.9   1.4E+23     206.0    3256.3     437.7
  8020   358.726    -0.226   265.861   -30.140     134.8   2.9E+21     830.3     550.5      51.3   1.2E+22     201.3     586.0      87.2
  8021   358.737    -0.426   266.064   -30.236     344.8   7.3E+21    2123.7    1881.4      60.9   4.0E+22     411.5    1638.8     224.6
  8022   358.748    -0.036   265.687   -30.021     139.0   2.9E+21     856.5     414.3      33.6   8.8E+21     536.3     517.9      89.3
  8023   358.750    -0.332   265.980   -30.175     265.3   5.6E+21    1634.3    1440.2      54.2   3.1E+22     446.2    1359.3     171.5
  8024   358.752    -0.348   265.997   -30.182     174.5   3.7E+21    1075.0     593.1      48.0   1.3E+22     263.8    1102.5     112.8
  8025   358.754     0.014   265.642   -29.990     171.7   3.6E+21    1057.5     952.1      58.9   2.0E+22     229.2     828.6     110.1
  8026   358.756    -0.190   265.843   -30.096     120.6   2.6E+21     742.9     603.0      52.3   1.3E+22     208.0     590.3      77.4
  8027   358.756    -0.370   266.021   -30.190     207.2   4.4E+21    1276.0     831.5      50.0   1.8E+22     328.6     822.9     134.0
  8028   358.760    -0.052   265.710   -30.020     114.9   2.4E+21     707.9     401.5      39.5   8.5E+21     321.5     540.6      73.6
  8029   358.766    -0.130   265.791   -30.056     194.4   4.1E+21    1197.3     455.5      12.3   9.7E+21   12001.9     905.2     124.4
  8030   358.769    -0.430   266.087   -30.211     149.0   3.2E+21     917.6     408.6      33.0   8.7E+21     560.3     561.9      96.5
  8031   358.774     0.028   265.640   -29.966      89.4   1.9E+21     550.6     136.2      33.0   2.9E+21     186.8     289.4      57.1
  8032   358.776    -0.304   265.968   -30.138     157.5   3.3E+21     970.1     509.4      37.2   1.1E+22     487.2     763.4     101.1
  8033   358.782    -0.094   265.765   -30.023     113.5   2.4E+21     699.2     114.9      33.0   2.4E+21     157.6    1061.3      72.4
  8034   358.788    -0.010   265.686   -29.974     377.4   8.0E+21    2324.7    1728.2      58.7   3.7E+22     421.7    1426.0     240.3
  8035   358.793    -0.490   266.161   -30.222     271.0   5.7E+21    1669.2    1198.9      51.7   2.5E+22     427.3    1704.1     175.4
  8036   358.794     0.072   265.609   -29.926     229.9   4.9E+21    1415.8    1261.4      60.6   2.7E+22     279.7    1120.9     146.3
  8037   358.795    -0.424   266.097   -30.186     225.6   4.8E+21    1389.6    1183.3      60.0   2.5E+22     270.0     878.3     145.3
  8038   358.796    -0.104   265.783   -30.016     498.0   1.1E+22    3067.6    2355.3      53.5   5.0E+22     757.9    2792.3     316.6
  8039   358.800    -0.310   265.988   -30.121     307.9   6.5E+21    1896.5    1675.7      62.4   3.6E+22     340.0    1448.7     196.8
  8040   358.804    -0.286   265.967   -30.105     153.2   3.2E+21     943.9    1213.1      71.9   2.6E+22     160.8     963.4      97.7
  8041   358.804    -0.352   266.032   -30.139     269.6   5.7E+21    1660.5    2234.7      73.6   4.7E+22     275.8    1563.6     172.5
  8042   358.810    -0.130   265.817   -30.018     439.8   9.3E+21    2709.2    4052.3      83.3   8.6E+22     344.8    2559.6     278.9
  8043   358.812    -0.088   265.777   -29.994     556.2   1.2E+22    3425.9    2078.6      51.3   4.4E+22     759.6    2131.1     352.3
  8044   358.815    -0.484   266.168   -30.200      65.3   1.4E+21     402.0      82.3      33.0   1.7E+21     112.8     699.5      42.0
  8045   358.818    -0.380   266.068   -30.142     170.3   3.6E+21    1048.7     343.4      27.8   7.3E+21     786.7     783.2     108.8
  8046   358.825    -0.512   266.202   -30.206     350.5   7.4E+21    2158.7    2500.1      71.3   5.3E+22     339.6    2464.6     225.8
  8047   358.834    -0.332   266.031   -30.103     153.2   3.2E+21     943.9     383.1      29.9   8.1E+21     709.8     417.1      97.4
  8048   358.839    -0.398   266.098   -30.135     140.5   3.0E+21     865.2     194.4      33.0   4.1E+21     266.5     727.9      89.5
  8049   358.842     0.048   265.662   -29.897     100.7   2.1E+21     620.5     401.5      40.7   8.5E+21     294.1     598.8      63.4
  8050   358.842    -0.248   265.953   -30.053     102.2   2.2E+21     629.2     373.2      34.0   7.9E+21     468.3     822.9      64.5
  8051   358.843    -0.514   266.215   -30.192     479.6   1.0E+22    2954.0    3296.0      70.9   7.0E+22     455.7    3111.6     308.0
  8052   358.845    -0.402   266.106   -30.131     153.2   3.2E+21     943.9     472.5      33.0   1.0E+22     647.9     742.1      97.6
  8053   358.848     0.084   265.630   -29.873     149.0   3.2E+21     917.6     682.5      60.1   1.4E+22     154.6     620.0      93.8
  8054   358.849    -0.514   266.218   -30.187     446.9   9.5E+21    2752.9    1494.1      59.1   3.2E+22     356.7    2844.8     286.7
  8055   358.850    -0.048   265.761   -29.941     200.1   4.2E+21    1232.3     278.1      33.0   5.9E+21     381.3    1611.8     125.6
  8056   358.856    -0.030   265.747   -29.926     234.1   5.0E+21    1442.0     628.6      32.2   1.3E+22     926.8    1677.1     146.8
  8057   358.856    -0.242   265.955   -30.038     154.7   3.3E+21     952.6     875.4      56.8   1.9E+22     235.4     844.2      97.4
  8058   358.860    -0.040   265.759   -29.928     302.2   6.4E+21    1861.5    1772.2      63.1   3.8E+22     347.7    1921.2     189.4
  8059   358.863    -0.400   266.114   -30.115     122.0   2.6E+21     751.6     414.3      38.3   8.8E+21     362.2     550.5      77.4
  8060   358.865    -0.458   266.173   -30.144     211.4   4.5E+21    1302.2     822.9      48.9   1.7E+22     347.4     683.9     134.6
  8061   358.866     0.332   265.398   -29.727      79.5   1.7E+21     489.4     139.0      33.0   2.9E+21     190.7     239.8      50.4
  8062   358.872    -0.060   265.786   -29.929     293.7   6.2E+21    1809.1    1284.1      48.3   2.7E+22     562.2    1417.5     183.5
  8063   358.873    -0.506   266.225   -30.162     107.8   2.3E+21     664.2     498.0      49.1   1.1E+22     207.1     842.8      68.8
  8064   358.874    -0.210   265.935   -30.005     140.5   3.0E+21     865.2     797.4      54.9   1.7E+22     237.6     736.4      88.0
  8065   358.888     0.050   265.688   -29.857     482.4   1.0E+22    2971.4    3218.0      77.9   6.8E+22     335.4    2370.9     300.6
  8066   358.888    -0.160   265.894   -29.967     122.0   2.6E+21     751.6     261.1      19.0   5.5E+21    1872.6     722.2      76.1
  8067   358.890    -0.164   265.899   -29.968     136.2   2.9E+21     839.0     483.8      47.0   1.0E+22     229.9     645.6      84.9
  8068   358.890    -0.356   266.088   -30.068     183.0   3.9E+21    1127.4     788.9      52.1   1.7E+22     275.5     788.9     115.1
  8069   358.892    -0.222   265.957   -29.996     109.3   2.3E+21     672.9     341.9      29.4   7.2E+21     662.4     441.3      68.2
  8070   358.896     0.084   265.659   -29.832     278.1   5.9E+21    1712.9    1120.9      48.5   2.4E+22     484.1    1543.7     173.1
  8071   358.908     0.106   265.645   -29.811     161.8   3.4E+21     996.3     476.7      32.2   1.0E+22     700.4     597.3     100.5
  8072   358.908     0.064   265.686   -29.833     473.9   1.0E+22    2919.0    2775.3      66.3   5.9E+22     468.8    2668.9     294.0
  8073   358.908    -0.272   266.016   -30.009      89.4   1.9E+21     550.6     397.3      41.2   8.4E+21     278.9     536.3      55.7
  8074   358.908    -0.370   266.113   -30.060     157.5   3.3E+21     970.1     695.2      46.7   1.5E+22     336.2     769.0      98.7
  8075   358.910    -0.126   265.874   -29.931     201.5   4.3E+21    1241.0    1245.8      61.8   2.6E+22     260.3     953.5     124.9
  8076   358.914    -0.064   265.815   -29.895     298.0   6.3E+21    1835.3    1424.5      54.5   3.0E+22     432.9    1562.2     184.3
  8077   358.916    -0.266   266.015   -29.999      90.8   1.9E+21     559.3     177.4      33.0   3.8E+21     243.2     571.8      56.5
  8078   358.920    -0.210   265.962   -29.966     141.9   3.0E+21     874.0     493.8      38.0   1.0E+22     444.8     576.1      87.9
  8079   358.922    -0.172   265.926   -29.945     113.5   2.4E+21     699.2     427.1      38.1   9.1E+21     380.2     417.1      70.2
  8080   358.922    -0.232   265.985   -29.976     107.8   2.3E+21     664.2     249.7      33.0   5.3E+21     342.4     473.9      66.8
  8081   358.927    -0.464   266.216   -30.094     174.5   3.7E+21    1075.0     459.7      33.0   9.7E+21     630.3     563.3     109.7
  8082   358.932     0.030   265.734   -29.830      92.2   2.0E+21     568.1     235.5      33.0   5.0E+21     323.0     344.8      56.8
  8083   358.932    -0.346   266.103   -30.027     105.0   2.2E+21     646.7     632.8      65.9   1.3E+22     108.9     608.7      65.3
  8084   358.936    -0.032   265.797   -29.859     317.8   6.7E+21    1957.7     872.6      24.1   1.8E+22    3056.6     994.6     195.6
  8085   358.938    -0.062   265.828   -29.873     238.4   5.1E+21    1468.2    2180.8      83.5   4.6E+22     184.7    1499.7     146.6
  8086   358.938    -0.276   266.038   -29.985     100.7   2.1E+21     620.5     156.1      33.0   3.3E+21     214.0     219.9      62.3
  8087   358.946    -0.178   265.947   -29.927     156.1   3.3E+21     961.3     767.6      48.1   1.6E+22     339.9    1011.7      96.0
  8088   358.952    -0.018   265.793   -29.838     224.2   4.8E+21    1380.8     665.5      34.4   1.4E+22     803.4     777.5     137.4
  8089   358.954    -0.404   266.174   -30.039     173.1   3.7E+21    1066.2     489.5      32.7   1.0E+22     689.2     522.1     107.7
  8090   358.966    -0.246   266.026   -29.946     143.3   3.0E+21     882.7     574.6      37.6   1.2E+22     534.0     512.2      88.0
  8091   358.970    -0.176   265.959   -29.906     319.2   6.8E+21    1966.4    2795.2      83.2   5.9E+22     239.2    2084.3     195.2
  8092   358.970    -0.300   266.081   -29.971     166.0   3.5E+21    1022.5     896.7      51.0   1.9E+22     333.1     790.3     102.1
  8093   358.984    -0.152   265.944   -29.881     259.7   5.5E+21    1599.3    2529.8      88.5   5.4E+22     180.0    1664.3     158.1
  8094   358.986     0.082   265.716   -29.757     551.9   1.2E+22    3399.7    1624.6      41.4   3.4E+22    1126.6    1552.2     336.1
  8095   358.990    -0.082   265.879   -29.840     244.0   5.2E+21    1503.2    1672.8      67.1   3.5E+22     273.2    1237.3     148.2
  8096   358.992    -0.338   266.132   -29.972      99.3   2.1E+21     611.8     332.0      23.0   7.0E+21    1339.4     385.9      60.9
  8097   359.008    -0.172   265.978   -29.871     154.7   3.3E+21     952.6     516.5      39.4   1.1E+22     416.4     810.2      93.6
  8098   359.014     0.034   265.780   -29.758     136.2   2.9E+21     839.0     522.1      34.3   1.1E+22     637.6     502.3      82.2
  8099   359.018    -0.154   265.967   -29.853     193.0   4.1E+21    1188.6     666.9      39.5   1.4E+22     533.2     828.6     116.5
  8100   359.020    -0.202   266.015   -29.877     265.3   5.6E+21    1634.3     736.4      27.8   1.6E+22    1687.1     943.5     160.3
  8101   359.024     0.148   265.674   -29.690     420.0   8.9E+21    2586.9    4302.0      95.7   9.1E+22     241.8    2490.1     254.0
  8102   359.024    -0.348   266.161   -29.950     100.7   2.1E+21     620.5     478.2      50.1   1.0E+22     187.0     595.9      61.4
  8103   359.030    -0.354   266.170   -29.948      99.3   2.1E+21     611.8     168.8      33.0   3.6E+21     231.5     489.5      60.4
  8104   359.032    -0.038   265.861   -29.781     143.3   3.0E+21     882.7     685.3      46.5   1.5E+22     336.1     790.3      86.0
  8105   359.032    -0.226   266.046   -29.879     315.0   6.7E+21    1940.2    2037.5      64.6   4.3E+22     373.1    1582.0     190.0
  8106   359.042    -0.056   265.885   -29.782     122.0   2.6E+21     751.6     201.5      33.0   4.3E+21     276.3     849.9      73.1
  8107   359.046     0.106   265.728   -29.693     225.6   4.8E+21    1389.6    1096.8      69.0   2.3E+22     164.7     929.4     135.4
  8108   359.058    -0.002   265.841   -29.740     171.7   3.6E+21    1057.5     580.3      30.9   1.2E+22     965.5     513.6     102.4
  8109   359.058    -0.150   265.987   -29.817     139.0   2.9E+21     856.5     432.8      33.0   9.2E+21     593.4     620.0      83.0
  8110   359.066     0.010   265.835   -29.727     124.9   2.6E+21     769.1     171.7      33.0   3.6E+21     235.4     655.5      74.3
  8111   359.066    -0.054   265.897   -29.760     341.9   7.2E+21    2106.2    2985.3      86.0   6.3E+22     231.2    1665.8     203.4
  8112   359.070     0.156   265.694   -29.647     143.3   3.0E+21     882.7     605.9      48.5   1.3E+22     262.3     613.0      85.7
  8113   359.072     0.040   265.809   -29.706     299.4   6.3E+21    1844.0    2534.1      76.6   5.4E+22     277.4    1701.2     178.0
  8114   359.072    -0.276   266.119   -29.871     232.7   4.9E+21    1433.3    1443.0      66.7   3.1E+22     239.5    1103.9     139.3
  8115   359.074     0.130   265.722   -29.657     120.6   2.6E+21     742.9     415.7      46.2   8.8E+21     207.3     615.8      71.9
  8116   359.076    -0.156   266.003   -29.805     204.3   4.3E+21    1258.5     488.1      17.7   1.0E+22    4344.6    1281.2     121.4
  8117   359.076    -0.414   266.257   -29.940     106.4   2.3E+21     655.5     432.8      42.2   9.2E+21     282.9     533.5      64.4
  8118   359.082    -0.220   266.070   -29.833     194.4   4.1E+21    1197.3     681.1      40.7   1.4E+22     498.5     715.1     115.6
  8119   359.084     0.084   265.773   -29.673     150.4   3.2E+21     926.4     481.0      37.4   1.0E+22     452.3     543.4      89.2
  8120   359.084    -0.232   266.083   -29.838      82.3   1.7E+21     506.9      90.8      33.0   1.9E+21     124.5     567.5      49.0
  8121   359.088    -0.424   266.274   -29.935      56.8   1.2E+21     349.6      92.2      33.0   2.0E+21     126.5     425.7      34.3
  8122   359.090    -0.160   266.016   -29.795     248.3   5.3E+21    1529.4    2092.8      84.4   4.4E+22     171.4    1491.2     147.0
  8123   359.100    -0.106   265.969   -29.759     259.7   5.5E+21    1599.3     872.6      34.8   1.8E+22    1022.0    1326.6     153.0
  8124   359.106    -0.268   266.132   -29.838     110.7   2.3E+21     681.7     525.0      40.9   1.1E+22     377.3     674.0      65.6
  8125   359.118     0.060   265.817   -29.656     180.2   3.8E+21    1109.9    1133.7      69.8   2.4E+22     164.1     813.0     105.8
  8126   359.118    -0.258   266.129   -29.823     144.7   3.1E+21     891.4     197.2      33.0   4.2E+21     270.4     577.5      85.4
  8127   359.130    -0.104   265.985   -29.732     448.4   9.5E+21    2761.7    7006.4     124.8   1.5E+23     177.5    2782.4     261.9
  8128   359.134    -0.294   266.174   -29.828     114.9   2.4E+21     707.9     279.5      24.6   5.9E+21     925.2     315.0      67.7
  8129   359.136     0.094   265.795   -29.623     191.5   4.1E+21    1179.8    1017.3      55.9   2.2E+22     286.8     959.2     112.0
  8130   359.136    -0.352   266.232   -29.856     156.1   3.3E+21     961.3     935.0      70.0   2.0E+22     134.4     781.8      92.4
  8131   359.142     0.028   265.863   -29.653     974.8   2.1E+22    6004.0    3138.5      55.1   6.7E+22     923.5    2735.6     567.5
  8132   359.142    -0.340   266.224   -29.845      95.1   2.0E+21     585.5     254.0      30.2   5.4E+21     455.3     740.7      56.1
  8133   359.146     0.108   265.787   -29.607      79.5   1.7E+21     489.4     134.8      33.0   2.9E+21     184.8     661.2      46.4
  8134   359.148    -0.246   266.135   -29.791     222.8   4.7E+21    1372.1    1349.3      59.2   2.9E+22     320.3    1003.1     130.3
  8135   359.152     0.126   265.773   -29.593      92.2   2.0E+21     568.1     212.8      33.0   4.5E+21     291.8     370.3      53.8
  8136   359.174    -0.042   265.951   -29.662     185.9   3.9E+21    1144.9    1403.3      65.4   3.0E+22     246.9    1038.6     107.0
  8137   359.174    -0.192   266.098   -29.740     133.4   2.8E+21     821.5     997.5      67.5   2.1E+22     160.1     842.8      77.1
  8138   359.176     0.354   265.564   -29.452      88.0   1.9E+21     541.8     388.8      40.9   8.2E+21     281.0     366.1      52.1
  8139   359.180    -0.226   266.135   -29.753     188.7   4.0E+21    1162.4     485.3      29.7   1.0E+22     914.6     556.2     109.2
  8140   359.190    -0.304   266.218   -29.785     123.4   2.6E+21     760.3     263.9      33.0   5.6E+21     361.9     341.9      71.7
  8141   359.198     0.090   265.836   -29.572     205.7   4.4E+21    1267.2     679.6      43.7   1.4E+22     401.0     937.9     118.0
  8142   359.202    -0.320   266.240   -29.783      83.7   1.8E+21     515.6     193.0      33.0   4.1E+21     264.6     410.1      48.5
  8143   359.204     0.034   265.894   -29.597     229.9   4.9E+21    1415.8     588.8      39.0   1.2E+22     487.3    1529.5     131.3
  8144   359.206     0.008   265.921   -29.609     496.6   1.1E+22    3058.8    5705.3     107.4   1.2E+23     227.1    3313.1     283.2
  8145   359.206    -0.080   266.007   -29.655     744.9   1.6E+22    4588.2    7632.1     109.5   1.6E+23     286.4    3772.8     424.6
  8146   359.208     0.076   265.856   -29.571     201.5   4.3E+21    1241.0     647.0      35.3   1.4E+22     726.7     952.1     115.1
  8147   359.210    -0.202   266.129   -29.715     251.1   5.3E+21    1546.9     743.5      41.8   1.6E+22     501.6    1816.2     143.7
  8148   359.220    -0.196   266.129   -29.703     340.5   7.2E+21    2097.5     805.9      26.7   1.7E+22    2084.0    1809.1     194.1
  8149   359.222     0.156   265.786   -29.517     116.3   2.5E+21     716.6     271.0       7.8   5.7E+21   27924.8     664.0      66.6
  8150   359.222     0.002   265.936   -29.598     385.9   8.2E+21    2377.1    1617.5      58.4   3.4E+22     400.0    2536.9     218.9
  8151   359.224     0.180   265.763   -29.503     320.7   6.8E+21    1975.1    3307.4     102.1   7.0E+22     153.3    1516.8     183.8
  8152   359.224    -0.210   266.146   -29.707     377.4   8.0E+21    2324.7    1677.1      50.4   3.6E+22     645.9    1570.7     215.1
  8153   359.226    -0.034   265.974   -29.613     282.4   6.0E+21    1739.2    1706.9      64.3   3.6E+22     315.6    1465.7     159.8
  8154   359.228    -0.082   266.022   -29.637     427.1   9.1E+21    2630.6    2701.5      67.6   5.7E+22     430.5    3121.5     241.6
  8155   359.230    -0.268   266.206   -29.732     181.6   3.8E+21    1118.7    1064.2      62.9   2.3E+22     210.5    1013.1     103.8
  8156   359.238    -0.272   266.215   -29.728     133.4   2.8E+21     821.5     381.7      33.0   8.1E+21     523.3    1051.4      76.1
  8157   359.254    -0.120   266.075   -29.635     191.5   4.1E+21    1179.8    1312.5      79.9   2.8E+22     126.8     878.3     107.5
  8158   359.260     0.078   265.885   -29.526     140.5   3.0E+21     865.2     462.6      35.4   9.8E+21     514.2     722.2      78.9
  8159   359.260    -0.218   266.175   -29.681     140.5   3.0E+21     865.2     630.0      45.1   1.3E+22     338.4     831.5      79.2
  8160   359.266     0.100   265.867   -29.509     167.4   3.5E+21    1031.3     490.9      34.4   1.0E+22     596.9     610.1      94.0
  8161   359.266    -0.196   266.157   -29.664     114.9   2.4E+21     707.9     361.8      33.0   7.7E+21     496.1     526.4      64.5
  8162   359.266    -0.222   266.183   -29.678     141.9   3.0E+21     874.0     117.8      33.0   2.5E+21     161.5     761.9      79.8
  8163   359.268    -0.028   265.994   -29.575     332.0   7.0E+21    2045.0    2514.2      78.0   5.3E+22     261.5    2010.5     185.2
  8164   359.274     0.068   265.903   -29.519     158.9   3.4E+21     978.8     401.5      13.7   8.5E+21    7627.9     652.7      88.8
  8165   359.284    -0.268   266.239   -29.686     674.0   1.4E+22    4151.3    3446.4      61.3   7.3E+22     735.8    2684.5     378.6
  8166   359.284    -0.342   266.311   -29.725     122.0   2.6E+21     751.6     330.6      29.8   7.0E+21     613.7     303.6      69.2
  8167   359.286    -0.084   266.059   -29.588     249.7   5.3E+21    1538.2     899.6      43.4   1.9E+22     544.1     796.0     138.4
  8168   359.286    -0.170   266.144   -29.633     238.4   5.1E+21    1468.2    2102.8      81.6   4.5E+22     190.7    1247.2     132.6
  8169   359.298     0.093   265.894   -29.486     163.2   3.5E+21    1005.0     574.6      34.4   1.2E+22     698.6     779.0      90.5
  8170   359.300     0.165   265.825   -29.447      92.2   2.0E+21     568.1     156.1      33.0   3.3E+21     214.0     398.7      51.5
  8171   359.300     0.075   265.913   -29.494     170.3   3.6E+21    1048.7     756.3      46.5   1.6E+22     370.6     892.5      94.2
  8172   359.302     0.169   265.822   -29.443     103.6   2.2E+21     638.0     129.1      33.0   2.7E+21     177.0     459.7      57.8
  8173   359.302    -0.021   266.008   -29.542     559.0   1.2E+22    3443.4    9297.9     118.0   2.0E+23     278.8    4076.4     308.0
  8174   359.304     0.033   265.956   -29.512     349.0   7.4E+21    2149.9    1565.0      59.6   3.3E+22     363.5    1338.0     192.5
  8175   359.306    -0.199   266.185   -29.632     319.2   6.8E+21    1966.4    1200.4      44.4   2.5E+22     676.7    1311.0     176.8
  8176   359.314     0.191   265.808   -29.421      69.5   1.5E+21     428.2     347.6      50.4   7.4E+21     134.0     315.0      38.7
  8177   359.322    -0.071   266.069   -29.552     305.1   6.5E+21    1879.0    1042.9      40.2   2.2E+22     790.4    1160.6     166.8
  8178   359.322    -0.169   266.165   -29.603     278.1   5.9E+21    1712.9     937.9      39.9   2.0E+22     729.7    1082.6     152.7
  8179   359.326    -0.131   266.130   -29.579     327.8   6.9E+21    2018.8    2565.3      89.5   5.4E+22     176.3    1955.2     179.3
  8180   359.326    -0.311   266.307   -29.673     137.6   2.9E+21     847.7     256.8      33.0   5.4E+21     352.1     403.0      76.7
  8181   359.328     0.097   265.908   -29.458     149.0   3.2E+21     917.6     937.9      59.5   2.0E+22     219.2     805.9      81.8
  8182   359.332    -0.101   266.105   -29.559     499.4   1.1E+22    3076.3    3317.3      71.8   7.0E+22     442.4    2529.8     272.2
  8183   359.336    -0.213   266.217   -29.614     114.9   2.4E+21     707.9     334.9      33.0   7.1E+21     459.1     560.5      63.0
  8184   359.338    -0.325   266.328   -29.670     137.6   2.9E+21     847.7     523.6      48.6   1.1E+22     224.9     631.4      76.5
  8185   359.340     0.289   265.728   -29.348     624.3   1.3E+22    3845.4    2636.3      67.5   5.6E+22     423.1    2920.0     350.1
  8186   359.340    -0.241   266.247   -29.625     275.3   5.8E+21    1695.5    1169.1      53.8   2.5E+22     371.0    1078.3     151.2
  8187   359.350    -0.271   266.282   -29.632     177.4   3.8E+21    1092.4    1254.3      67.4   2.7E+22     201.9    1031.5      97.4
  8188   359.354     0.287   265.738   -29.337     693.8   1.5E+22    4273.6    2314.2      42.6   4.9E+22    1476.1    3362.7     387.2
  8189   359.364    -0.117   266.139   -29.540     473.9   1.0E+22    2919.0    3838.0      76.2   8.1E+22     427.8    2798.0     255.1
  8190   359.364    -0.233   266.253   -29.600     127.7   2.7E+21     786.6     339.1      24.4   7.2E+21    1151.7     421.4      69.4
  8191   359.364    -0.419   266.436   -29.697     238.4   5.1E+21    1468.2    1450.1      78.0   3.1E+22     150.5     906.7     133.6
  8192   359.368    -0.009   266.036   -29.480     556.2   1.2E+22    3425.9    5648.5     104.0   1.2E+23     247.6    2898.8     298.5
  8193   359.372     0.275   265.761   -29.328     553.4   1.2E+22    3408.4    1197.5      21.2   2.5E+22    6158.2    2134.0     306.4
  8194   359.378    -0.071   266.103   -29.504     533.5   1.1E+22    3286.1    3562.8      74.8   7.6E+22     418.8    2922.9     285.0
  8195   359.380    -0.091   266.124   -29.513     388.8   8.2E+21    2394.6    2092.8      55.3   4.4E+22     610.5    2844.8     207.7
  8196   359.382     0.391   265.654   -29.258      99.3   2.1E+21     611.8     271.0      15.7   5.7E+21    3450.7     319.2      56.1
  8197   359.382     0.143   265.896   -29.388     181.6   3.8E+21    1118.7    1301.1      67.0   2.8E+22     212.8    1062.7      98.1
  8198   359.384    -0.021   266.057   -29.473     395.9   8.4E+21    2438.3     554.8      33.0   1.2E+22     760.7    2846.3     211.0
  8199   359.388     0.111   265.931   -29.400     193.0   4.1E+21    1188.6    1272.7      70.6   2.7E+22     178.3    1173.4     103.6
  8200   359.394    -0.107   266.148   -29.509     288.0   6.1E+21    1774.1    1139.4      45.1   2.4E+22     612.0    1721.1     153.0
  8201   359.406    -0.019   266.069   -29.453     366.1   7.8E+21    2254.8    1704.1      51.8   3.6E+22     605.2    2345.4     193.2
  8202   359.408     0.341   265.718   -29.262     290.9   6.2E+21    1791.6    1458.6      56.1   3.1E+22     406.4    1345.1     161.4
  8203   359.418     0.089   265.970   -29.386     571.8   1.2E+22    3522.0    5259.8     115.5   1.1E+23     168.0    2778.1     302.4
  8204   359.418    -0.203   266.256   -29.539     242.6   5.1E+21    1494.5    1736.7      64.3   3.7E+22     322.1    1279.8     128.6
  8205   359.420     0.317   265.749   -29.265     180.2   3.8E+21    1109.9     814.4      49.5   1.7E+22     330.3     960.6      99.1
  8206   359.424     0.301   265.767   -29.270     103.6   2.2E+21     638.0     427.1      46.4   9.1E+21     211.3     769.0      56.7
  8207   359.424    -0.171   266.228   -29.517     699.5   1.5E+22    4308.6    7869.1     130.9   1.7E+23     172.7    3958.6     368.6
  8208   359.434     0.011   266.056   -29.413     255.4   5.4E+21    1573.1     529.2      26.9   1.1E+22    1339.8    2952.7     133.2
  8209   359.436     0.253   265.821   -29.285     234.1   5.0E+21    1442.0     935.0      57.9   2.0E+22     237.7     830.0     126.3
  8210   359.438     0.001   266.068   -29.415     658.4   1.4E+22    4055.1    4514.8      76.9   9.6E+22     489.8    2768.2     342.6
  8211   359.444    -0.057   266.129   -29.440    1042.9   2.2E+22    6423.5    9605.8      84.3   2.0E+23     791.2    5309.4     540.7
  8212   359.444    -0.105   266.176   -29.465    4560.3   9.7E+22   28088.8   32123.2      96.9   6.8E+23    1741.3   16641.9    2368.0
  8213   359.444    -0.267   266.335   -29.550     137.6   2.9E+21     847.7     414.3      39.8   8.8E+21     323.6     421.4      72.9
  8214   359.454    -0.235   266.309   -29.525     184.5   3.9E+21    1136.1     537.8      27.4   1.1E+22    1295.2     705.2      96.8
  8215   359.458     0.015   266.067   -29.391     336.3   7.1E+21    2071.3    1082.6      33.5   2.3E+22    1415.1    2796.6     173.5
  8216   359.468    -0.307   266.388   -29.550     112.1   2.4E+21     690.4     397.3      39.9   8.4E+21     309.1     400.1      59.3
  8217   359.470    -0.037   266.125   -29.408     910.9   1.9E+22    5610.8    2974.0      44.6   6.3E+22    1652.9    5986.2     466.2
  8218   359.474     0.075   266.018   -29.346     158.9   3.4E+21     978.8     756.3      49.3   1.6E+22     310.6     770.4      81.8
  8219   359.474     0.009   266.082   -29.380     581.7   1.2E+22    3583.2    1803.4      36.1   3.8E+22    1893.6    2788.1     297.6
  8220   359.476     0.009   266.083   -29.378     586.0   1.2E+22    3609.4    1458.6      46.3   3.1E+22     722.3    2673.2     299.5
  8221   359.480     0.135   265.962   -29.309     140.5   3.0E+21     865.2     725.0      59.1   1.5E+22     173.3     872.6      72.8
  8222   359.480    -0.151   266.242   -29.459    1180.5   2.5E+22    7271.3    7680.3      68.6   1.6E+23    1173.9    8337.3     604.7
  8223   359.480    -0.239   266.329   -29.504     357.6   7.6E+21    2202.4    2846.3      84.4   6.0E+22     233.5    2302.8     185.6
  8224   359.482    -0.481   266.567   -29.629     160.3   3.4E+21     987.6     607.3      45.9   1.3E+22     310.3     637.1      88.1
  8225   359.484     0.033   266.065   -29.359     129.1   2.7E+21     795.3     312.2      15.4   6.6E+21    4187.0     655.5      65.8
  8226   359.490    -0.035   266.135   -29.389     993.2   2.1E+22    6117.7    8684.9      85.3   1.8E+23     689.8    6183.4     503.1
  8227   359.490    -0.215   266.311   -29.483     678.2   1.4E+22    4177.5    3245.0      61.4   6.9E+22     692.5    2842.0     348.9
  8228   359.493    -0.585   266.676   -29.674     167.4   3.5E+21    1031.3     513.6      32.2   1.1E+22     754.6     691.0      94.3
  8229   359.498     0.063   266.044   -29.331     158.9   3.4E+21     978.8     837.1      54.5   1.8E+22     254.8     767.6      80.7
  8230   359.500    -0.141   266.245   -29.436    1112.4   2.4E+22    6851.8   22899.2     147.1   4.9E+23     354.4    8222.4     563.4
  8231   359.504    -0.101   266.208   -29.412     170.3   3.6E+21    1048.7     259.7      33.0   5.5E+21     356.0     483.8      85.7
  8232   359.506     0.115   265.998   -29.297     282.4   6.0E+21    1739.2    3071.9      99.8   6.5E+22     152.5    1631.7     144.0
  8233   359.508    -0.051   266.161   -29.383     754.8   1.6E+22    4649.4    4533.3      67.3   9.6E+22     733.2    4635.5     378.6
  8234   359.518    -0.319   266.430   -29.514      72.4   1.5E+21     445.7     147.6      33.0   3.1E+21     202.3     336.3      37.6
  8235   359.526    -0.249   266.366   -29.470     322.1   6.8E+21    1983.9    1274.1      53.3   2.7E+22     415.1    1122.3     164.0
  8236   359.530     0.131   265.996   -29.269      85.1   1.8E+21     524.4     231.3      21.1   4.9E+21    1218.3     410.1      43.0
  8237   359.530     0.045   266.080   -29.314     254.0   5.4E+21    1564.4    1609.0      67.5   3.4E+22     257.7    1308.2     126.5
  8238   359.530    -0.277   266.396   -29.482     140.5   3.0E+21     865.2     736.4      48.9   1.6E+22     311.3     790.3      71.9
  8239   359.534    -0.007   266.134   -29.337     593.1   1.3E+22    3653.1    2959.8      52.4   6.3E+22    1014.3    2705.8     293.5
  8240   359.540    -0.371   266.494   -29.522     109.3   2.3E+21     672.9     597.3      52.2   1.3E+22     207.2     544.8      57.1
  8241   359.542    -0.319   266.444   -29.493     168.8   3.6E+21    1040.0     498.0      37.3   1.1E+22     473.6     523.6      86.9
  8242   359.554     0.043   266.097   -29.294     273.8   5.8E+21    1686.7    1176.2      56.6   2.5E+22     320.2    1255.7     134.6
  8243   359.558    -0.095   266.234   -29.363    1400.4   3.0E+22    8625.9   24384.7     141.7   5.2E+23     422.2    8852.3     683.5
  8244   359.566     0.113   266.036   -29.247     219.9   4.7E+21    1354.6     842.8      40.8   1.8E+22     609.7     769.0     108.7
  8245   359.566    -0.161   266.304   -29.390     732.1   1.6E+22    4509.6    6545.3      90.1   1.4E+23     441.1    3962.9     358.7
  8246   359.572    -0.455   266.596   -29.538     136.2   2.9E+21     839.0     964.8      60.8   2.0E+22     212.1     930.8      72.3
  8247   359.576     0.001   266.151   -29.297     656.9   1.4E+22    4046.4    5970.6      86.9   1.3E+23     447.9    3710.3     317.0
  8248   359.576    -0.209   266.357   -29.407     803.1   1.7E+22    4946.6    8157.1      83.2   1.7E+23     699.2    5557.7     395.1
  8249   359.576    -0.257   266.404   -29.432     244.0   5.2E+21    1503.2     496.6      33.0   1.1E+22     680.9     649.8     121.6
  8250   359.586    -0.451   266.600   -29.524     156.1   3.3E+21     961.3     695.2      46.4   1.5E+22     343.4     821.5      82.4
  8251   359.596    -0.169   266.329   -29.369     432.8   9.2E+21    2665.6     849.9      33.0   1.8E+22    1165.4    2268.8     208.6
  8252   359.602    -0.221   266.384   -29.391    1813.3   3.8E+22   11169.1   10756.5      68.1   2.3E+23    1681.2   11827.7     882.3
  8253   359.604     0.015   266.154   -29.266     750.6   1.6E+22    4623.2    3711.8      57.0   7.9E+22     987.6    4075.0     356.1
  8254   359.606    -0.033   266.202   -29.290     759.1   1.6E+22    4675.6    3486.2      58.8   7.4E+22     844.1    2911.5     358.3
  8255   359.610    -0.159   266.328   -29.352     476.7   1.0E+22    2936.5    2239.0      54.1   4.7E+22     697.9    2302.8     227.3
  8256   359.612     0.017   266.157   -29.258     689.6   1.5E+22    4247.4    4473.7      79.5   9.5E+22     439.4    4392.8     325.5
  8257   359.612    -0.305   266.472   -29.426     319.2   6.8E+21    1966.4    2873.2      85.8   6.1E+22     224.0    1712.6     158.8
  8258   359.618    -0.243   266.415   -29.389    5357.7   1.1E+23   33000.4   22184.0      63.3   4.7E+23    4309.9   17717.4    2601.6
  8259   359.624    -0.101   266.280   -29.310     641.3   1.4E+22    3950.3    3547.2      60.3   7.5E+22     798.4    3131.4     299.8
  8260   359.630    -0.331   266.508   -29.424     183.0   3.9E+21    1127.4     644.2      41.6   1.4E+22     440.9     851.3      91.2
  8261   359.636    -0.131   266.316   -29.315    1225.9   2.6E+22    7550.9   11729.8     109.2   2.5E+23     443.7    5654.2     570.9
  8262   359.640     0.141   266.053   -29.170      93.6   2.0E+21     576.8     198.6      10.9   4.2E+21    7516.9     341.9      44.8
  8263   359.640     0.017   266.174   -29.234     415.7   8.8E+21    2560.7     445.5      33.0   9.4E+21     610.9    2414.9     192.3
  8264   359.640    -0.173   266.360   -29.333     341.9   7.2E+21    2106.2    1506.8      50.0   3.2E+22     595.4    1826.1     160.4
  8265   359.642    -0.021   266.212   -29.253     310.7   6.6E+21    1914.0    1499.7      56.1   3.2E+22     417.7    1899.9     142.9
  8266   359.644    -0.071   266.262   -29.277     418.6   8.9E+21    2578.2    2495.8      58.7   5.3E+22     609.0    2102.8     192.2
  8267   359.654     0.037   266.163   -29.212     295.1   6.3E+21    1817.8     340.5      33.0   7.2E+21     466.9    1831.8     135.6
  8268   359.656    -0.009   266.209   -29.234     346.2   7.3E+21    2132.4    1433.1      43.1   3.0E+22     881.4    1799.1     157.6
  8269   359.656    -0.225   266.420   -29.347     140.5   3.0E+21     865.2     140.5      33.0   3.0E+21     192.6     757.7      66.3
  8270   359.660    -0.231   266.428   -29.347     164.6   3.5E+21    1013.8     476.7      29.2   1.0E+22     945.5     709.4      77.7
  8271   359.660    -0.299   266.495   -29.382     527.8   1.1E+22    3251.1    2490.1      52.4   5.3E+22     851.4    2178.0     256.2
  8272   359.664    -0.099   266.301   -29.274     259.7   5.5E+21    1599.3     449.8      33.0   9.5E+21     616.7    1980.7     117.7
  8273   359.666    -0.335   266.534   -29.396     184.5   3.9E+21    1136.1     621.5      37.6   1.3E+22     577.9     645.6      90.7
  8274   359.668     0.045   266.163   -29.196     368.9   7.8E+21    2272.3    1820.4      53.0   3.9E+22     601.5    1763.7     168.0
  8275   359.674    -0.177   266.384   -29.307     490.9   1.0E+22    3023.9    3545.8      66.4   7.5E+22     597.6    2633.4     225.2
  8276   359.682    -0.007   266.222   -29.211     523.6   1.1E+22    3224.9    4720.6      81.0   1.0E+23     437.1    3284.7     233.3
  8277   359.682    -0.085   266.299   -29.252     516.5   1.1E+22    3181.2    1516.8      29.3   3.2E+22    2977.4    1882.8     230.1
  8278   359.684    -0.139   266.353   -29.278     559.0   1.2E+22    3443.4    8841.0     115.2   1.9E+23     285.3    3320.2     251.5
  8279   359.692     0.107   266.117   -29.143     146.1   3.1E+21     900.2     595.9      38.6   1.3E+22     509.4     578.9      66.8
  8280   359.694     0.015   266.208   -29.189     632.8   1.3E+22    3897.8    5415.8      79.5   1.1E+23     530.9    3792.6     280.0
  8281   359.694    -0.205   266.423   -29.304     320.7   6.8E+21    1975.1    2368.1      78.8   5.0E+22     238.0    1875.7     146.7
  8282   359.696    -0.063   266.285   -29.228     779.0   1.7E+22    4798.0    3691.9      58.8   7.8E+22     893.9    2859.0     341.9
  8283   359.696    -0.295   266.513   -29.349     219.9   4.7E+21    1354.6     715.1      37.1   1.5E+22     687.8     764.8     104.8
  8284   359.702    -0.125   266.350   -29.256     459.7   9.7E+21    2831.6    3103.1      65.5   6.6E+22     543.4    3755.8     202.9
  8285   359.702    -0.259   266.481   -29.325     434.2   9.2E+21    2674.3    3209.5      95.8   6.8E+22     180.1    1955.2     202.6
  8286   359.706    -0.401   266.622   -29.396     120.6   2.6E+21     742.9     202.9      33.0   4.3E+21     278.2     405.8      60.2
  8287   359.708    -0.207   266.433   -29.293     293.7   6.2E+21    1809.1    2160.9      85.6   4.6E+22     169.9    1758.0     133.2
  8288   359.714     0.045   266.191   -29.157     788.9   1.7E+22    4859.2    4933.4      71.1   1.0E+23     675.8    3733.0     345.8
  8289   359.716    -0.375   266.603   -29.374    1281.2   2.7E+22    7891.8    6443.1      74.2   1.4E+23     778.7    4760.3     629.5
  8290   359.724    -0.111   266.349   -29.230     438.4   9.3E+21    2700.5    1494.1      34.0   3.2E+22    1879.8    2837.7     188.8
  8291   359.726    -0.297   266.532   -29.325      76.6   1.6E+21     471.9     254.0      31.0   5.4E+21     418.9     435.6      36.0
  8292   359.728    -0.411   266.645   -29.382     151.8   3.2E+21     935.1     451.2      35.0   9.6E+21     520.3     517.9      75.6
  8293   359.730    -0.239   266.478   -29.291      90.8   1.9E+21     559.3     177.4      33.0   3.8E+21     243.2     496.6      41.3
  8294   359.730    -0.465   266.700   -29.408     109.3   2.3E+21     672.9     215.7      33.0   4.6E+21     295.7     268.2      55.8
  8295   359.732    -0.059   266.303   -29.196     445.5   9.4E+21    2744.2    2992.4      66.2   6.3E+22     507.6    2248.9     188.4
  8296   359.734     0.001   266.246   -29.163     723.6   1.5E+22    4457.2    3264.8      46.5   6.9E+22    1604.2    3212.3     307.0
  8297   359.748    -0.037   266.291   -29.170     334.9   7.1E+21    2062.5    1197.5      39.3   2.5E+22     970.7    1963.7     139.0
  8298   359.748    -0.103   266.356   -29.205     570.4   1.2E+22    3513.3    4052.3      81.1   8.6E+22     374.9    2939.9     239.0
  8299   359.752     0.037   266.221   -29.128     752.0   1.6E+22    4631.9    8543.0     103.2   1.8E+23     382.9    4649.6     316.9
  8300   359.752    -0.143   266.397   -29.222     671.1   1.4E+22    4133.8    3978.5      69.0   8.4E+22     597.8    3182.5     284.7
  8301   359.756    -0.005   266.265   -29.147     188.7   4.0E+21    1162.4     427.1      26.7   9.1E+21    1110.6     857.0      78.0
  8302   359.756    -0.201   266.456   -29.249     150.4   3.2E+21     926.4     869.8      62.6   1.8E+22     175.0     774.7      65.7
  8303   359.764    -0.043   266.306   -29.160     339.1   7.2E+21    2088.7    1989.3      67.6   4.2E+22     317.5    1975.1     138.0
  8304   359.780     0.159   266.119   -29.041     134.8   2.9E+21     830.3     851.3      59.3   1.8E+22     201.5     712.3      59.9
  8305   359.780    -0.087   266.359   -29.169     539.2   1.1E+22    3321.0    2617.8      55.0   5.5E+22     775.8    2406.4     216.2
  8306   359.784    -0.329   266.598   -29.292      69.5   1.5E+21     428.2     107.8      33.0   2.3E+21     147.9     608.7      32.5
  8307   359.786     0.145   266.136   -29.043      88.0   1.9E+21     541.8     117.8      33.0   2.5E+21     161.5     414.3      38.6
  8308   359.786    -0.343   266.613   -29.297     117.8   2.5E+21     725.4     462.6      40.2   9.8E+21     349.5     605.9      55.5
  8309   359.786    -0.539   266.805   -29.399     132.0   2.8E+21     812.8     149.0      33.0   3.2E+21     204.3     608.7      69.0
  8310   359.788    -0.137   266.413   -29.188     971.9   2.1E+22    5986.6    8775.7      84.8   1.9E+23     709.4    5262.6     395.7
  8311   359.788    -0.429   266.699   -29.340     154.7   3.3E+21     952.6     559.0      43.3   1.2E+22     339.3     783.2      76.6
  8312   359.790    -0.015   266.295   -29.123     225.6   4.8E+21    1389.6     923.7      38.1   2.0E+22     825.6     910.9      88.9
  8313   359.792    -0.433   266.705   -29.339     197.2   4.2E+21    1214.8     488.1      26.0   1.0E+22    1363.7     736.4      97.8
  8314   359.802    -0.353   266.632   -29.289     103.6   2.2E+21     638.0     180.2      33.0   3.8E+21     247.1     307.9      48.9
  8315   359.804    -0.557   266.834   -29.393     302.2   6.4E+21    1861.5    2407.8      69.6   5.1E+22     351.6    1330.9     158.9
  8316   359.810    -0.151   266.439   -29.177      92.2   2.0E+21     568.1     367.5      25.8   7.8E+21    1049.5    1536.6      37.0
  8317   359.818    -0.073   266.368   -29.129     341.9   7.2E+21    2106.2    3650.8      89.7   7.7E+22     249.4    2031.8     128.8
  8318   359.820    -0.433   266.722   -29.315     120.6   2.6E+21     742.9     381.7      21.3   8.1E+21    1951.7     458.3      59.5
  8319   359.822     0.029   266.271   -29.073    1031.5   2.2E+22    6353.6   13100.4     124.9   2.8E+23     331.1    6758.1     398.1
  8320   359.830     0.109   266.197   -29.024     122.0   2.6E+21     751.6     231.3      33.0   4.9E+21     317.1     749.2      50.4
  8321   359.830    -0.173   266.473   -29.171     112.1   2.4E+21     690.4     177.4      33.0   3.8E+21     243.2     614.4      45.0
  8322   359.830    -0.201   266.500   -29.186     150.4   3.2E+21     926.4    1062.7      65.8   2.3E+22     184.0     871.2      62.1
  8323   359.832     0.185   266.124   -28.983     100.7   2.1E+21     620.5     324.9      31.8   6.9E+21     499.3     330.6      44.6
  8324   359.834     0.117   266.192   -29.017     181.6   3.8E+21    1118.7     918.0      60.0   1.9E+22     209.9     892.5      75.4
  8325   359.852    -0.217   266.529   -29.175     151.8   3.2E+21     935.1     441.3      32.3   9.4E+21     644.7     929.4      62.9
  8326   359.852    -0.331   266.641   -29.235     376.0   8.0E+21    2316.0    1414.6      55.9   3.0E+22     398.6    1223.1     172.4
  8327   359.856    -0.217   266.531   -29.172     146.1   3.1E+21     900.2     876.9      62.2   1.9E+22     179.8     888.2      60.4
  8328   359.862    -0.173   266.492   -29.144     157.5   3.3E+21     970.1    1196.1      77.8   2.5E+22     125.2     847.1      61.5
  8329   359.864     0.019   266.306   -29.042    1325.2   2.8E+22    8162.7   13296.2     102.0   2.8E+23     617.6    6953.9     474.1
  8330   359.866    -0.263   266.582   -29.187     377.4   8.0E+21    2324.7    1949.5      66.1   4.1E+22     332.6    1634.5     162.7
  8331   359.868    -0.015   266.341   -29.057     429.9   9.1E+21    2648.1    3357.0      82.7   7.1E+22     292.8    3154.1     146.0
  8332   359.868    -0.085   266.409   -29.093    6732.5   1.4E+23   41469.0   81759.6     127.8   1.7E+24    1929.2   39458.8    2306.4
  8333   359.878     0.245   266.093   -28.912     137.6   2.9E+21     847.7     458.3      30.4   9.7E+21     807.8     496.6      63.1
  8334   359.890    -0.527   266.855   -29.304     144.7   3.1E+21     891.4     347.6      10.0   7.4E+21   17336.7     429.9      74.4
  8335   359.892    -0.071   266.410   -29.065    5293.8   1.1E+23   32607.1   44199.2      88.8   9.4E+23    3105.1   28124.9    1658.9
  8336   359.894     0.201   266.146   -28.922     124.9   2.6E+21     769.1     476.7      44.8   1.0E+22     262.1     544.8      55.0
  8337   359.900     0.015   266.331   -29.014    1123.7   2.4E+22    6921.7    8172.7      70.4   1.7E+23    1155.7    7281.6     374.2
  8338   359.906     0.041   266.309   -28.995    1006.0   2.1E+22    6196.3    5459.8      69.6   1.2E+23     798.3    6003.2     353.2
  8339   359.910     0.173   266.183   -28.923     341.9   7.2E+21    2106.2    1556.5      49.9   3.3E+22     616.9    1682.8     146.1
  8340   359.910    -0.013   266.364   -29.020     221.3   4.7E+21    1363.4     341.9      33.0   7.2E+21     468.9     746.3      66.4
  8341   359.912     0.071   266.283   -28.974     219.9   4.7E+21    1354.6     434.2      33.0   9.2E+21     595.3    1396.2      81.7
  8342   359.912    -0.305   266.651   -29.170     858.4   1.8E+22    5287.4    3462.0      60.8   7.3E+22     758.3    2930.0     381.0
  8343   359.918     0.057   266.301   -28.976     299.4   6.3E+21    1844.0     773.3      24.3   1.6E+22    2668.7    3105.9     107.8
  8344   359.918    -0.129   266.482   -29.073     522.1   1.1E+22    3216.1    3673.5      76.1   7.8E+22     410.9    2195.0     179.5
  8345   359.920     0.025   266.333   -28.991    1006.0   2.1E+22    6196.3    6596.3      68.2   1.4E+23    1025.6    6875.8     334.7
  8346   359.924     0.089   266.273   -28.955     245.5   5.2E+21    1511.9    1411.8      57.6   3.0E+22     364.6    1410.4      93.7
  8347   359.924    -0.159   266.515   -29.084     285.2   6.0E+21    1756.6    1846.0      69.1   3.9E+22     275.5    1807.6     104.5
  8348   359.926    -0.459   266.810   -29.238     129.1   2.7E+21     795.3     303.6      33.0   6.4E+21     416.3     471.1      63.9
  8349   359.928    -0.181   266.539   -29.092     211.4   4.5E+21    1302.2     218.5      33.0   4.6E+21     299.6    1667.2      80.6
  8350   359.930    -0.201   266.560   -29.100     237.0   5.0E+21    1459.5    1374.9      70.5   2.9E+22     193.3    1515.4      93.2
  8351   359.930    -0.339   266.695   -29.172     126.3   2.7E+21     777.8     235.5      21.4   5.0E+21    1189.2     414.3      57.6
  8352   359.940    -0.183   266.548   -29.082     280.9   6.0E+21    1730.4    1706.9      59.5   3.6E+22     398.7    1780.7     107.2
  8353   359.944     0.171   266.205   -28.895    1590.6   3.4E+22    9797.0   10166.2      95.1   2.2E+23     581.7    8003.9     676.1
  8354   359.946     0.153   266.224   -28.902    2013.4   4.3E+22   12401.4    7625.0      61.0   1.6E+23    1653.7    7515.8     838.7
  8355   359.946    -0.047   266.419   -29.007    7466.1   1.6E+23   45987.3   38492.5      83.8   8.2E+23    3224.3   27080.6    1119.5
  8356   359.948     0.023   266.352   -28.969    1057.1   2.2E+22    6510.9    7704.5      71.8   1.6E+23    1023.5    6369.3     345.2
  8357   359.954    -0.165   266.539   -29.061     197.2   4.2E+21    1214.8     205.7      33.0   4.4E+21     282.1    1610.4      72.9
  8358   359.956     0.061   266.319   -28.942     448.4   9.5E+21    2761.7    1360.7      37.7   2.9E+22    1248.3    1860.1     162.0
  8359   359.960    -0.157   266.535   -29.052     244.0   5.2E+21    1503.2    1523.9      68.0   3.2E+22     239.0    1326.6      88.9
  8360   359.964     0.123   266.264   -28.903     381.7   8.1E+21    2350.9    2444.7      71.1   5.2E+22     335.2    2119.8     153.3
  8361   359.972    -0.459   266.837   -29.198    2046.0   4.3E+22   12602.4   10807.5      88.4   2.3E+23     770.4    6721.2    1013.4
  8362   359.974     0.167   266.227   -28.871     482.4   1.0E+22    2971.4    1035.8       9.3   2.2E+22   62842.8    2135.4     204.6
  8363   359.974    -0.131   266.517   -29.026     326.3   6.9E+21    2010.1     483.8       6.1   1.0E+22  103502.3    1688.5     113.1
  8364   359.974    -0.517   266.895   -29.226     106.4   2.3E+21     655.5     201.5      33.0   4.3E+21     276.3     339.1      54.4
  8365   359.976     0.069   266.323   -28.921     446.9   9.5E+21    2752.9    1645.9      43.5   3.5E+22     981.9    1931.1     165.3
  8366   359.978    -0.071   266.461   -28.992    4453.8   9.4E+22   27433.3   56177.4     128.3   1.2E+24    1311.4   25961.1    1298.5
  8367   359.986     0.023   266.374   -28.936    1027.3   2.2E+22    6327.4    7989.7      75.2   1.7E+23     924.7    5963.5     347.4
  8368   359.986    -0.127   266.521   -29.014     462.6   9.8E+21    2849.1    2109.9      48.4   4.5E+22     918.7    2495.8     160.7
  8369   359.990    -0.515   266.903   -29.212     146.1   3.1E+21     900.2     364.6      33.0   7.7E+21     500.0     526.4      74.7
  8370   359.994     0.107   266.297   -28.885     642.7   1.4E+22    3959.0    6149.4      91.0   1.3E+23     402.0    3497.5     254.8
  8371   359.996    -0.225   266.622   -29.056     112.1   2.4E+21     690.4     211.4      33.0   4.5E+21     289.9     309.3      46.0
  8372   359.998     0.135   266.272   -28.867     378.8   8.0E+21    2333.4    1149.3      37.3   2.4E+22    1089.5    2395.1     155.9

